Turbo Receiver Design for Differentially Encoded PSK in Bursty Impulsive Noise Channels

It has been recognized that the impulsive noise (IN) generated by power devices poses significant challenges to wireless receivers. In this paper, we comprehensively assess the achievable information rate (AIR) for the well-established Markov-Middleton IN model with a phase-shift keying (PSK) input sequence across various channel conditions, including matched and mismatched decoding scenarios. Upon determining information-theoretic bounds, we propose an optimal turbo-differentially encoded (DE)-PSK-IN receiver design based on a commonly used commercial transmission setup consisting of a convolutional encoder, bit-level interleaver, and a DE-PSK symbol mapper. We show that by incorporating the differential decoder into the maximum a-posteriori-based (MAP) IN detector, we can significantly enhance the receiver performance with a 4.5 dB gain compared to the conventional MAP-based turbo-PSK-IN receiver and a gap of around 1 dB to the theoretical bounds. We also propose a suboptimal separate receiver design that can be implemented with half the complexity of the joint design and near-optimal performance. We have evaluated the performance of the proposed receiver designs through extensive simulations, demonstrating their effectiveness in real-world scenarios with limited interleaver depth and mismatched state implementation.

==> AIRQPSK_SNR.txt <==
-10	0.137831379826438	0.124535476242834	0.102140175237654	0.0835527077882590
-9.90000000000000	0.140604756068827	0.126710660539898	0.103236558698128	0.0859869369748873
-9.80000000000000	0.143461038467190	0.129098050505062	0.106030027796720	0.0868054838350889
-9.70000000000000	0.147270999880238	0.131253437237336	0.108260598349703	0.0888977975110053
-9.60000000000000	0.150555197825657	0.136901391590406	0.110962297195453	0.0913792794494716
-9.50000000000000	0.152612468129239	0.139676988266255	0.113600936295372	0.0922210445194416
-9.40000000000000	0.157035624869695	0.143217461969674	0.115792839620844	0.0955207555763580
-9.30000000000000	0.160166600148043	0.144503043578945	0.117868795110190	0.0949288890488815
-9.20000000000000	0.163467028908093	0.148029251745985	0.119646014473546	0.0979813127070190
-9.10000000000000	0.166770127014730	0.150657325607687	0.122861839633398	0.101930255441656
-9	0.171194579116791	0.154405400368953	0.125120701857500	0.103056032922672
-8.90000000000000	0.174602218473910	0.158733390396815	0.128961448456680	0.104764515665901
-8.80000000000000	0.178812776259468	0.161197611503929	0.131693565577879	0.108939397432101
-8.70000000000000	0.182611777155432	0.165554724374536	0.134972407215174	0.111304753393843
-8.60000000000000	0.186402500909059	0.169696392867976	0.136202522559623	0.112967299944874
-8.50000000000000	0.189795733377816	0.171071807364190	0.139932122347504	0.114687170545891
-8.40000000000000	0.194697947204759	0.175834657721958	0.144540614897019	0.117999091763948
-8.30000000000000	0.198228161042743	0.179210129517294	0.149509604294307	0.122378135222962
-8.20000000000000	0.202828232100426	0.183172635999410	0.149909992136581	0.122429960982015
-8.10000000000000	0.207848028911242	0.187459215999530	0.151698756561064	0.124720170239279
-8	0.211521450595620	0.190967427327774	0.156798225458780	0.128890388800960
-7.90000000000000	0.217124407832491	0.194412983112651	0.159918871297905	0.131228940804683
-7.80000000000000	0.219708667547476	0.201938075993127	0.163480414029651	0.136416590870790
-7.70000000000000	0.226006700942866	0.204501639806064	0.166730588060508	0.136647843332065
-7.60000000000000	0.231837803073145	0.207493858914166	0.171380637251489	0.140591392476439
-7.50000000000000	0.237850162564904	0.211906477016627	0.174469039654851	0.142819222533638
-7.40000000000000	0.241419729677253	0.216191965477112	0.177295571869304	0.145733138019506
-7.30000000000000	0.246090717069653	0.221578045557621	0.181614669771838	0.149593399998224
-7.20000000000000	0.252217537286275	0.226287313185741	0.185828846736190	0.152173565004942
-7.10000000000000	0.256024255776855	0.233449870710940	0.190220879957682	0.157159453777858
-7	0.261826668698021	0.237246416742116	0.192897429800580	0.157842596395719
-6.90000000000000	0.268834857295590	0.243552778006479	0.196046035832537	0.162992368402613
-6.80000000000000	0.273789614311986	0.247784871281509	0.201226014645789	0.164537707911880
-6.70000000000000	0.277987820129462	0.250796296066409	0.204241180182749	0.169536796954212
-6.60000000000000	0.285267737782357	0.255377867051903	0.210550403872261	0.169711035064564
-6.50000000000000	0.291008715575256	0.263103504242840	0.213837500260690	0.175276925669368
-6.40000000000000	0.297865731605575	0.267008252487166	0.220350770565223	0.180475995132179
-6.30000000000000	0.303585775912575	0.271917163270135	0.224988192156640	0.185167709811179
-6.20000000000000	0.311315203716997	0.280505184838654	0.229876116855107	0.187592377775237
-6.10000000000000	0.316357192013641	0.283545718905452	0.232925659786430	0.191459723723781
-6	0.323783055652155	0.291790278448868	0.240642490075300	0.196067554073120
-5.90000000000000	0.330280957883088	0.297466451380444	0.244754622590304	0.200859304806106
-5.80000000000000	0.335555468822922	0.303524964992007	0.247995911592448	0.203358700879331
-5.70000000000000	0.342903523271393	0.310161230772655	0.251542420898277	0.205118233206060
-5.60000000000000	0.350527661270955	0.317803567118220	0.257850679114894	0.213117979027722
-5.50000000000000	0.356934605490724	0.324533895938746	0.265004181578384	0.215834105897616
-5.40000000000000	0.365399938595552	0.329828516347129	0.269209648097603	0.220198239228555
-5.30000000000000	0.371354581704779	0.337089718560425	0.272952294940279	0.226009868797161
-5.20000000000000	0.380957491334716	0.341568746050217	0.279343475947248	0.229912914157912
-5.10000000000000	0.387794741330077	0.349720654720335	0.288772689902041	0.237189021937043
-5	0.394514278747056	0.357997328869409	0.291770655311921	0.241950896195972
-4.90000000000000	0.404856352239198	0.363833226712669	0.296706435595076	0.243994194189446
-4.80000000000000	0.413471916229871	0.372027120006774	0.303144605949466	0.249469394532767
-4.70000000000000	0.418700791969058	0.378419731501374	0.307728917192955	0.256431938779881
-4.60000000000000	0.428532477538751	0.384701742946828	0.318416384885281	0.259095438970612
-4.50000000000000	0.436613569368256	0.393360156896669	0.321065030883283	0.265110061077126
-4.40000000000000	0.446685973191392	0.402360480444140	0.327680992335396	0.268060481052608
-4.30000000000000	0.453504313636923	0.410009868969381	0.335714843384158	0.277981075170019
-4.20000000000000	0.461630679495659	0.419739277323744	0.342143075021315	0.281148784319634
-4.10000000000000	0.472220481733554	0.426880786960451	0.345030967931943	0.282781438442789
-4	0.483322273271455	0.434564257530050	0.354753556477365	0.292052142459770
-3.90000000000000	0.490921019532085	0.441067407462125	0.361685594758626	0.296855150202429
-3.80000000000000	0.499590057521550	0.454850626487973	0.369685797367270	0.307511970569204
-3.70000000000000	0.510196995471329	0.459111541055754	0.374480526361952	0.311471197857810
-3.60000000000000	0.520394441776745	0.468121781255268	0.383602698553194	0.315635945209934
-3.50000000000000	0.528172093320970	0.479287070377780	0.389260049155466	0.318779829366813
-3.40000000000000	0.538117866212173	0.486984895782552	0.399294084185535	0.326424390298245
-3.30000000000000	0.551618661729376	0.496574095056590	0.402208336060963	0.330832126657196
-3.20000000000000	0.561762656412910	0.504149853108213	0.414741161929040	0.342349391916036
-3.10000000000000	0.572728301544868	0.514582761153708	0.420292000921458	0.347823371787469
-3	0.582967450509432	0.525396938074437	0.427052411972021	0.353980644346728
-2.90000000000000	0.595173648095539	0.535981152806450	0.441124193826381	0.359134602326662
-2.80000000000000	0.604117241695472	0.547011916432186	0.448523172130330	0.366271370618540
-2.70000000000000	0.614533474432766	0.554221158009497	0.453880132718316	0.373802061878834
-2.60000000000000	0.626342482213728	0.565554809773536	0.462669105536714	0.376001720775173
-2.50000000000000	0.639488765552606	0.576620724656703	0.468980006725564	0.386522026735195
-2.40000000000000	0.650105227183320	0.586569349034086	0.477191469412736	0.396646679086091
-2.30000000000000	0.660709889787165	0.597993150010734	0.486694266350082	0.403140322838779
-2.20000000000000	0.674329329886980	0.606405758810761	0.493259545427016	0.408093884567926
-2.10000000000000	0.685146730161191	0.619742607002087	0.505214946204502	0.416511958574599
-2	0.697094853690935	0.629788679748526	0.515726931485045	0.419982645998995
-1.90000000000000	0.709602149002645	0.643148221253377	0.524248178529817	0.434036324592587
-1.80000000000000	0.723124877491277	0.653236700399011	0.538992593776239	0.439420247195163
-1.70000000000000	0.734503537767028	0.662968204616487	0.545502834874412	0.447937514978993
-1.60000000000000	0.747552894636726	0.675780270191826	0.551410812967295	0.455866333325244
-1.50000000000000	0.761039811842882	0.687879421207059	0.566782949755803	0.461417437591741
-1.40000000000000	0.774332565167775	0.699709919906717	0.567938145046546	0.473813441140542
-1.30000000000000	0.788318095613265	0.711803308315518	0.580177610965188	0.480273388795160
-1.20000000000000	0.800198450276839	0.724218506991410	0.590063372918243	0.485703790407951
-1.10000000000000	0.815621297740563	0.738400359015915	0.600505462127060	0.494412025306868
-1	0.828077689692437	0.746698630162287	0.611335433898410	0.504414888298776
-0.900000000000000	0.841006872864837	0.757918872602103	0.620229664341423	0.512563135416879
-0.799999999999999	0.857286115456804	0.776822285679426	0.634551295447896	0.525850717010799
-0.699999999999999	0.870025567640458	0.788971300467758	0.642585052477598	0.531690433893043
-0.600000000000000	0.886346695160648	0.798988377627775	0.654629353064030	0.538558142064370
-0.500000000000000	0.897390336090710	0.812400935908574	0.661620840878589	0.551695674586050
-0.399999999999999	0.912984065709542	0.823238720534394	0.675297313901441	0.560520916981258
-0.299999999999999	0.927425170396270	0.834867498496388	0.688067989477396	0.561230776956741
-0.199999999999999	0.943048138971729	0.849407496170306	0.697748193242361	0.576361981659717
-0.0999999999999996	0.959182014989666	0.860639394123469	0.705602620148832	0.585803274786520
0	0.971760058412863	0.880308491500151	0.721392152921647	0.595590831897921
0.0999999999999996	0.986508908426736	0.894297262483750	0.731746489289238	0.603749292925984
0.199999999999999	1.00376805368237	0.905889235921793	0.741580564902883	0.609389351456091
0.299999999999999	1.01594966647559	0.923168913277266	0.750644579371808	0.619464420181034
0.399999999999999	1.03309520952957	0.930269644466432	0.759641388890882	0.636537757468973
0.500000000000000	1.04642291673468	0.944682297994671	0.767989516687524	0.640581977078164
0.600000000000000	1.06207720180629	0.956547366318374	0.784178803918711	0.651695938872087
0.699999999999999	1.07867039237777	0.974035434562958	0.796219623382313	0.659079639572788
0.799999999999999	1.09283777320310	0.990941544075666	0.808132622970836	0.669065865218651
0.900000000000000	1.10978977267108	1.00395696692480	0.823571248267632	0.675449562460093
1	1.12482057104694	1.01361123523115	0.831227823446143	0.691473431229374
1.10000000000000	1.14057468023293	1.03231244014421	0.843904189860765	0.700183610068123
1.20000000000000	1.15749186966634	1.04704159746980	0.858695053016335	0.706510970469502
1.30000000000000	1.17213093006895	1.05615575584484	0.872183855700672	0.725082187523770
1.40000000000000	1.18952279958451	1.07317719614018	0.882705801387918	0.728590802157430
1.50000000000000	1.20448274260373	1.09121609153063	0.894165253863433	0.736218962677254
1.60000000000000	1.22062226949345	1.10052878466907	0.900221603444641	0.748570232885119
1.70000000000000	1.23640963328113	1.11873973114168	0.915756089661018	0.763009561856869
1.80000000000000	1.25337409370997	1.13198337859449	0.929712928140638	0.764417126430652
1.90000000000000	1.27000161580683	1.14560751160099	0.934926545282099	0.779944354723458
2	1.28445282866164	1.15651146565930	0.955346075667400	0.793083566891859
2.10000000000000	1.30148210229176	1.17201545047714	0.963077362147516	0.800245173636491
2.20000000000000	1.31763747117522	1.18917606010172	0.969800402175824	0.809838542070524
2.30000000000000	1.32990362030186	1.20551258829155	0.987550445977401	0.821708039777237
2.40000000000000	1.34767750381148	1.22116879189606	0.995844693334991	0.829516458446396
2.50000000000000	1.36381662668520	1.23062206412085	1.00960684259268	0.838462815533855
2.60000000000000	1.37939052095820	1.24542275323518	1.02863369929160	0.850766835202087
2.70000000000000	1.39375924608649	1.25998295075404	1.02147143141562	0.866751962880807
2.80000000000000	1.41031648222252	1.27808949734505	1.05192220818355	0.875470689740579
2.90000000000000	1.42719642727071	1.28623278688564	1.06381291619701	0.876507399731601
3	1.44018193599606	1.30069105265639	1.07353084908141	0.883308396186939
3.10000000000000	1.45813310837188	1.31289351883074	1.08690972069537	0.904648808575863
3.20000000000000	1.47214374553490	1.32811273374628	1.09056139428839	0.900653828736561
3.30000000000000	1.48593683488094	1.34391738772553	1.10221053670162	0.917102679596511
3.40000000000000	1.50239757448090	1.35934204722132	1.11593554161789	0.928141401368562
3.50000000000000	1.51429816185146	1.37027175399561	1.12413483456010	0.937730053213945
3.60000000000000	1.53067249968605	1.38654734025961	1.14258548776585	0.953825692176261
3.70000000000000	1.54722696084199	1.39429494898894	1.14591781490738	0.959613181694070
3.80000000000000	1.55948112926261	1.41158986576207	1.15873761665228	0.968051752266487
3.90000000000000	1.57303551987236	1.42334757317105	1.17922286287226	0.980397278829395
4	1.58865980979262	1.43625400914633	1.18012586584132	0.982277562999717
4.10000000000000	1.60176645907958	1.44508118238154	1.18449801563352	0.996372614989319
4.20000000000000	1.61860784606064	1.46736897068292	1.20320291009255	1.00143830494230
4.30000000000000	1.62981468525927	1.47102225495179	1.21022282210806	1.00773211766810
4.40000000000000	1.64387387601045	1.48414884433400	1.22179233968252	1.02443811530409
4.50000000000000	1.65661466633746	1.49634270154557	1.22578299913955	1.03063114320753
4.60000000000000	1.66779630924001	1.51081818462057	1.23539012117721	1.03983094700696
4.70000000000000	1.68437184506671	1.52840040293704	1.25172492335470	1.04970909624046
4.80000000000000	1.69382493793152	1.52823077417270	1.25929491447116	1.05441304432787
4.90000000000000	1.70536715726686	1.54078995683505	1.26777469266978	1.06283992596454
5	1.71902876536007	1.54739967887630	1.28259306134100	1.08035616407494
5.10000000000000	1.72895154913837	1.56227118037781	1.28731149909339	1.08305772155740
5.20000000000000	1.74059009826452	1.57656407599791	1.28900516319239	1.09143028563595
5.30000000000000	1.75319787480637	1.58344943550171	1.29807130083491	1.09310559466948
5.40000000000000	1.76366760233086	1.59863983853346	1.31556916564788	1.10960373152142
5.50000000000000	1.77522352119699	1.60710518739643	1.32390198145029	1.11149710273958
5.60000000000000	1.78575293554668	1.61497318104692	1.33650572025926	1.11555313648884
5.70000000000000	1.79439620691685	1.62262085835382	1.33676963809592	1.13435625382580
5.80000000000000	1.80360824356216	1.63420061246806	1.34670353464981	1.13505471687630
5.90000000000000	1.81393238907576	1.64593934100426	1.35152957448352	1.15049669969976
6	1.82372923092924	1.64827288833023	1.36658595967595	1.15658136823495
6.10000000000000	1.83284370204777	1.65617202227576	1.37458855259509	1.16735295765878
6.20000000000000	1.84313043363206	1.66826697282618	1.37614541006038	1.17437485228336
6.30000000000000	1.85064892851664	1.67317759982568	1.38636611232756	1.17757229677255
6.40000000000000	1.85904414568832	1.68157325623462	1.39355672472654	1.17704415391952
6.50000000000000	1.86562607050179	1.68818438628348	1.40801954832358	1.18772690782461
6.60000000000000	1.87334512198706	1.69516619449281	1.41339432471982	1.19767538588676
6.70000000000000	1.88050344924561	1.70237838440184	1.40689122486344	1.20541972535091
6.80000000000000	1.88839322275482	1.71078294069959	1.40640538334002	1.20612216442933
6.90000000000000	1.89446110465782	1.71464783732316	1.42348178748336	1.21383130836164
7	1.90077334093671	1.72025664402278	1.42362141029383	1.22283516104038
7.10000000000000	1.90635233985667	1.72880921822408	1.43917067531444	1.22989694448566
7.20000000000000	1.91319459432677	1.73564411843941	1.44124036375858	1.22810205691919
7.30000000000000	1.91873621100567	1.73579475937758	1.44167773449698	1.23645347738763
7.40000000000000	1.92508793960164	1.74092966561212	1.44380817794057	1.24656358068415
7.50000000000000	1.93017706088098	1.75311427445838	1.45818670744112	1.25187305094398
7.60000000000000	1.93507148328494	1.75019472795609	1.46046697372128	1.25146193510923
7.70000000000000	1.93885553842540	1.75910071234900	1.46712893702382	1.26189592225685
7.80000000000000	1.94440534299547	1.75991737634473	1.47631191605918	1.25486728097030
7.90000000000000	1.94840479385416	1.75911143235127	1.46637207614850	1.26579465552837
8	1.95239089732653	1.76511301516601	1.47673691229664	1.27594263614756
8.10000000000000	1.95606546876643	1.76663008121449	1.48605708366874	1.27997163834813
8.20000000000000	1.95860609085979	1.77156835363307	1.49323593226214	1.28312227864452
8.30000000000000	1.96267079039820	1.77697350307842	1.48514942714386	1.29254334603769
8.40000000000000	1.96529010280401	1.78870264397129	1.48853676521933	1.29547833009620
8.50000000000000	1.96839679038221	1.78447326456657	1.49393180112983	1.30892396604786
8.60000000000000	1.97106467721339	1.78757373524803	1.50223572541145	1.30310549243425
8.70000000000000	1.97384143220698	1.78702456202573	1.49322877829362	1.30987244317002
8.80000000000000	1.97639613936532	1.78779888014861	1.50890390339821	1.31235175519080
8.90000000000000	1.97845104849083	1.78977385610295	1.50972238122694	1.32806741310432
9	1.98074826826762	1.79776837223751	1.51631871113008	1.33195859739859
9.10000000000000	1.98176872246015	1.79615007393444	1.50792004559963	1.32272524071691
9.20000000000000	1.98430036463032	1.79743288807671	1.51558821916590	1.33571383596894
9.30000000000000	1.98555600777807	1.79890314840078	1.52246935110162	1.33980472417131
9.40000000000000	1.98728969406166	1.80367213587345	1.52248057207802	1.35327222101597
9.50000000000000	1.98867850368090	1.80501938460193	1.52833331067490	1.35300371706201
9.60000000000000	1.98950050909745	1.80432913309868	1.53177277509627	1.35314841147322
9.70000000000000	1.99040784885684	1.80679294003235	1.53518778303846	1.35574868141663
9.80000000000000	1.99173243114916	1.80377193896024	1.53692500488193	1.35863028881093
9.90000000000000	1.99272347997568	1.81093258206143	1.53972720807157	1.36259201445242
10	1.99358864199960	1.80828978045326	1.54491505576049	1.37637520525121

==> AIRQPSK_SNR3.txt <==
0.0100000000000000	1.43458412177561	1.43458279145771	1.43462790751341	1.43471330461025	1.43481276665499	1.43467651082546	1.43461339324949	1.43469559652550	1.43493075636353
0.0177827941003892	1.42950445847789	1.42945662397393	1.42939669321082	1.42938557607737	1.42948006549914	1.42964952535404	1.42959369375703	1.42973679363763	1.42964783323916
0.0316227766016838	1.42012148387816	1.42009154709097	1.42041319653129	1.42036803679261	1.42044703423825	1.42030244036031	1.42071597544095	1.42068051521805	1.42067624058077
0.0562341325190349	1.40398519407571	1.40439512157212	1.40555561668177	1.40433128721838	1.40444932240732	1.40486718447095	1.40490861275679	1.40478669475608	1.40480038598888
0.100000000000000	1.37777080298932	1.37871597576565	1.38467845338195	1.37694623523413	1.37676559276875	1.37803326250675	1.37739051721481	1.37733634825114	1.37795355603228
0.177827941003892	1.34023076126976	1.34395417664912	1.36024187352217	1.33108441532004	1.33171612471263	1.33675274906760	1.33134559635489	1.33149769620298	1.33368911350952
0.316227766016838	1.29689976328954	1.30607941918762	1.33754599087389	1.26244605717495	1.26559998587656	1.28095325072954	1.25887638751362	1.26014412250889	1.26827052053473
0.562341325190349	1.25999744416178	1.27657255288388	1.32034036583998	1.17368460986808	1.18173293918774	1.21781510132333	1.15595529100462	1.16035273679830	1.18394734617583
1	1.24114226880248	1.26286112322922	1.31049382859751	1.07993326967618	1.09739848807258	1.16020601600498	1.03189995047846	1.04313496011683	1.09187998638377
1.77827941003892	1.23999275633285	1.26281366259065	1.30528491756392	1.00502151647096	1.03306603366827	1.11629627452030	0.908992458712951	0.930464651526136	1.00943057189377
3.16227766016838	1.24960764614979	1.26943313046937	1.30314666608182	0.965742462967475	1.00083317901290	1.09032960555022	0.815336243787613	0.848137719493576	0.948838871814121
5.62341325190349	1.26276061033762	1.27758806598055	1.30257954125046	0.959494289772761	0.994867986215268	1.07546275669300	0.765471298708772	0.805110266393157	0.910657306743524
10	1.27492050488519	1.28520785908568	1.30253692111229	0.973125388460264	1.00376007307555	1.06903008570377	0.754935455481775	0.794938181779559	0.889776459379715
17.7827941003892	1.28446547126397	1.29154341064027	1.30277844387234	0.994008374980482	1.01719750353326	1.06598895493149	0.768382214808342	0.802605210319377	0.878971110430782
31.6227766016838	1.29122762275231	1.29568226551770	1.30294108774292	1.01444663281337	1.03058903954897	1.06518868496903	0.790690944851279	0.816819522508514	0.874781515730165
56.2341325190349	1.29595319521049	1.29850099397651	1.30323465587457	1.03064907312115	1.04153767623441	1.06504626091809	0.813048148442101	0.831768372178977	0.873598716957706
100	1.29884900543843	1.30046012780841	1.30363828571014	1.04328429484047	1.05005324494389	1.06645393703780	0.831850730574101	0.844119134827042	0.872872799913007
177.827941003892	1.30088071556242	1.30191352114114	1.30417132192537	1.05184961842724	1.05611554098219	1.06666710626744	0.845958790311836	0.853761752234616	0.873518659254300
316.227766016838	1.30215880228212	1.30288981854498	1.30351561202181	1.05761560341083	1.06005536811039	1.06608199837548	0.856307957182428	0.861155502489567	0.873735122816791
562.341325190349	1.30276322066907	1.30328704665518	1.30378171077306	1.06136399305237	1.06295396624728	1.06708783625721	0.862885041096764	0.866068051567304	0.874372677969960
1000	1.30340380269669	1.30382673058365	1.30397612259744	1.06386370572019	1.06471984654665	1.06717872797326	0.867625399922687	0.869453432489111	0.873960315962679
1778.27941003892	1.30392944492682	1.30380537990456	1.30395757251129	1.06540591113620	1.06596244273711	1.06721077145886	0.870670461708503	0.871791930440088	0.874719399076663
3162.27766016838	1.30390506083014	1.30387337487499	1.30428889904689	1.06652639609571	1.06696960480181	1.06774821136106	0.872694255725775	0.873208016162716	0.874630525593696
5623.41325190349	1.30406891344960	1.30413311835260	1.30434373315230	1.06708394181877	1.06752173592474	1.06774513387271	0.873957371875301	0.874105842488469	0.874706381911074
10000	1.30405148501322	1.30411123635473	1.30429464780197	1.06739050467543	1.06722758183172	1.06793702023060	0.874570913217814	0.874513614655426	0.875479013765048

==> AIRQPSKmis_SNR3.txt <==
0.0100000000000000	1.43459854022504	1.43457846648973	1.43451356293346	1.43454359668699	1.43449602313064	1.43456266336621	1.43454713066520	1.43472674066591	1.43388828138015
0.0177827941003892	1.42969499891584	1.42939597424781	1.42951161050653	1.42964657059575	1.42913955783804	1.42944373627706	1.42953933000112	1.42953597454698	1.42890663147701
0.0316227766016838	1.42043571759522	1.42035915904351	1.42029849302469	1.42021008534536	1.41978533135627	1.42062435586639	1.42043983901459	1.42028989978561	1.41940223950664
0.0562341325190349	1.40457453059257	1.40444553075889	1.40342032914714	1.40416379078235	1.40325986715698	1.40438076868708	1.40423830485286	1.40384214903953	1.40267892861900
0.100000000000000	1.37782680381558	1.37782714721388	1.37323265098401	1.37657244191479	1.37324390125258	1.37713582962625	1.37673248626169	1.37405778115676	1.37268739261047
0.177827941003892	1.33663842814132	1.33620235994447	1.31963571195766	1.33264492350641	1.32062067582715	1.33395873115380	1.33123576881862	1.32080791107511	1.32049767168609
0.316227766016838	1.28122525451736	1.27970387082631	1.22473363090802	1.26883869339143	1.23271349099892	1.27241745378265	1.26259831229011	1.22803053895346	1.23734071163270
0.562341325190349	1.21783841040897	1.21599242011564	1.06318008977086	1.19190203167619	1.10316630737764	1.19997062934181	1.17380895031091	1.07300508205954	1.13021943469439
1	1.15979571461382	1.15753262464025	0.797851708478477	1.12234758276946	0.963817389005276	1.13232166454771	1.07971814849205	0.828420866648056	1.04997153108136
1.77827941003892	1.11733408264015	1.11405489821776	0.384527013880083	1.07819138461748	0.890741847077250	1.08443963249668	1.00494863540803	0.463180629103618	1.03954154062117
3.16227766016838	1.08943371776473	1.08731400632877	-0.227162736974865	1.05979277160170	0.913246971139064	1.05871748179245	0.965240838542770	-0.0855472179172622	1.05734437642475
5.62341325190349	1.07528342438931	1.07383318817706	NaN	1.05563395515483	0.969029593379614	1.05017652339791	0.959383254222081	-0.869316528502289	1.06870875493917
10	1.06930623272586	1.06708318266674	NaN	1.05673243867932	1.01093106955182	1.04981184887073	0.973092868776685	NaN	1.06931590813134
17.7827941003892	1.06522671038782	1.06499238888541	NaN	1.05886622534559	1.03498244801239	1.05138331890487	0.993471108742899	NaN	1.06355271103688
31.6227766016838	1.06544744676501	1.06513709561173	NaN	1.06117180540307	1.04896775287109	1.05491529074277	1.01442088314550	NaN	1.06214660620128
56.2341325190349	1.06583501836894	1.06502007633215	NaN	1.06289477017371	1.05625125795834	1.05729589635226	1.03051937666127	NaN	1.05787750114764
100	1.06610905719383	1.06527651187438	NaN	1.06438814532442	1.06098879976256	1.06074226128971	1.04286445687351	NaN	1.04748413683531
177.827941003892	1.06649617268958	1.06652909360955	NaN	1.06524311630211	1.06406466973488	1.06258133379173	1.05142516862603	NaN	1.02833279397510
316.227766016838	1.06655433490604	1.06635250814663	NaN	1.06633171847682	1.06536268313842	1.06383083518625	1.05772813512479	NaN	0.995157449840577
562.341325190349	1.06676927777884	1.06658532779416	NaN	1.06669540348245	1.06623660975402	1.06465963776419	1.06107619860835	NaN	0.941273013384093
1000	1.06749658663352	1.06719904445069	NaN	1.06753745432948	1.06644908358657	1.06592375454339	1.06345839013093	NaN	NaN
1778.27941003892	1.06734174406234	1.06738399663360	NaN	1.06753502553942	1.06730615182016	1.06692356309198	1.06585692519887	NaN	NaN
3162.27766016838	1.06823756916045	1.06724599175591	NaN	1.06834505089876	1.06717676355474	1.06686394261436	1.06643691335348	NaN	NaN
5623.41325190349	1.06750865270994	1.06837477604897	NaN	1.06792431743177	1.06694456830864	1.06703913650339	1.06728385896155	NaN	NaN
10000	1.06768644236014	1.06774773783205	NaN	1.06735067891667	1.06832470735169	1.06788115492582	1.06781548624512	NaN	NaN

==> BER_DQPSK_A01N4R9L1_I1.txt <==
1.50000000000000	0.239167160493827	0.238930000000000
2.50000000000000	0.145354521604938	0.145443348765432
3.50000000000000	0.0647521450617284	0.0647059259259259
4.50000000000000	0.0196613580246914	0.0196224074074074
5.50000000000000	0.00416844135802469	0.00419527777777778
6.50000000000000	0.000739336419753086	0.000725293209876543
7.50000000000000	0.000133719135802469	0.000136805555555556
8.50000000000000	3.33024691358024e-05	3.56790123456790e-05

==> BER_DQPSK_A01N4R9L1_I11.txt <==
1.50000000000000	0.171311496913580	0.170251419753086
1.56000000000000	0.151188827160494	0.150971543209877
1.62000000000000	0.129048518518519	0.125077067901235
1.68000000000000	0.0944017129629630	0.0951200308641975
1.74000000000000	0.0548191975308642	0.0563729938271605
1.80000000000000	0.0231662345679012	0.0247181635802469
1.86000000000000	0.00622566358024691	0.00648103395061729
1.92000000000000	0.00120679012345679	0.00112649691358025
1.98000000000000	0.000138148148148148	0.000101126543209877
2.04000000000000	7.31481481481482e-06	2.92901234567901e-05
2.10000000000000	4.41358024691358e-06	0

==> BER_DQPSK_A01N4R9L1_I2.txt <==
1.50000000000000	0.207011728395062	0.207177361111111
2	0.140611095679012	0.140719259259259
2.50000000000000	0.0756748148148148	0.0759044598765432
3	0.0289401697530864	0.0286502469135802
3.50000000000000	0.00729233024691358	0.00731174382716049
4	0.00130120370370370	0.00130381172839506
4.50000000000000	0.000186126543209877	0.000185987654320988
5	2.38580246913580e-05	2.20679012345679e-05
5.50000000000000	2.29938271604938e-06	2.90123456790124e-06

==> BER_DQPSK_A01N4R9L1_I3.txt <==
1.50000000000000	0.192265771604938	0.192533688271605
1.75000000000000	0.151969506172840	0.151527530864198
2	0.107164537037037	0.107649429012346
2.25000000000000	0.0642703240740741	0.0646166666666667
2.50000000000000	0.0309315740740741	0.0305953395061728
2.75000000000000	0.0107762808641975	0.0109817438271605
3	0.00278092592592593	0.00276770061728395
3.25000000000000	0.000518194444444445	0.000518518518518518
3.50000000000000	7.15432098765432e-05	7.31635802469136e-05
3.75000000000000	8.02469135802470e-06	8.08641975308643e-06
4	6.63580246913580e-07	7.25308641975309e-07

==> BER_DQPSK_A03N4R9L1_I1.txt <==
3	0.204163549382716	0.203719290123457
4	0.122552006172840	0.122794506172840
5	0.0614393672839506	0.0614537500000000
6	0.0267495987654321	0.0270060030864198
7	0.0118790586419753	0.0118417901234568
8	0.00606600308641975	0.00602274691358025
9	0.00374157407407407	0.00384118827160494
10	0.00275929012345679	0.00274779320987654
11	0.00215604938271605	0.00209666666666667
12	0.00164660493827161	0.00165348765432099
13	0.00120302469135802	0.00123063271604938
14	0.000830617283950617	0.000848580246913581
15	0.000528919753086420	0.000531743827160494

==> BER_DQPSK_A03N4R9L1_I11.txt <==
3	0.112239166666667	0.111322391975309
3.10000000000000	0.0831632716049383	0.0855949691358025
3.20000000000000	0.0548987345679013	0.0571795679012346
3.30000000000000	0.0294288425925926	0.0297095061728395
3.40000000000000	0.0119979475308642	0.0152671913580247
3.50000000000000	0.00452123456790124	0.00584927469135803
3.60000000000000	0.00113586419753086	0.00171720679012346
3.70000000000000	0.000264074074074074	0.000468734567901235
3.80000000000000	6.62191358024691e-05	5.10030864197531e-05

==> BER_DQPSK_A03N4R9L1_I2.txt <==
3	0.164512700617284	0.165506913580247
4	0.0643065895061728	0.0642891820987655
5	0.0150472222222222	0.0155228240740741
6	0.00274257716049383	0.00294293209876543
7	0.000437808641975309	0.000500354938271605
8	6.65277777777778e-05	8.76388888888890e-05
9	1.35493827160494e-05	1.77623456790124e-05

==> BER_DQPSK_A03N4R9L1_I3.txt <==
3	0.147066589506173	0.147364043209877
3.50000000000000	0.0821063425925926	0.0818214043209876
4	0.0339247685185185	0.0349995061728395
4.50000000000000	0.0101769444444444	0.0107007098765432
5	0.00228958333333333	0.00258600308641975
5.50000000000000	0.000407067901234568	0.000482407407407407
6	4.92592592592592e-05	6.81018518518519e-05
6.50000000000000	5.49382716049383e-06	8.07098765432100e-06
7	5.09259259259259e-07	8.95061728395062e-07

==> BER_DQPSK_A05N4R9L1_I1.txt <==
5	0.162541419753086	0.162875524691358
7	0.0707029938271605	0.0707614969135803
9	0.0340213117283951	0.0341188734567901
11	0.0182275462962963	0.0182880709876543
13	0.00784794753086420	0.00788530864197531
15	0.00209969135802469	0.00209165123456790
17	0.000277824074074074	0.000273364197530864
19	1.42592592592593e-05	1.39660493827161e-05

==> BER_DQPSK_A05N4R9L1_I11.txt <==
5	0.0829318209876544	0.0887288425925926
5.10000000000000	0.0716032098765432	0.0771481635802469
5.20000000000000	0.0591162962962963	0.0675137037037037
5.30000000000000	0.0473489197530864	0.0569003086419753
5.40000000000000	0.0369719907407407	0.0464568672839506
5.50000000000000	0.0284085956790124	0.0368081790123457
5.60000000000000	0.0190780401234568	0.0278944598765432
5.70000000000000	0.0133378240740741	0.0194180555555556
5.80000000000000	0.00763770061728395	0.0134902469135802
5.90000000000000	0.00490641975308642	0.00893813271604938
6	0.00261919753086420	0.00552405864197531
6.10000000000000	0.00121995370370370	0.00320725308641975
6.20000000000000	0.000724814814814815	0.00150990740740741
6.30000000000000	0.000343595679012346	0.000915246913580247
6.40000000000000	0.000153040123456790	0.000433179012345679
6.50000000000000	4.11574074074074e-05	0.000209074074074074
6.60000000000000	3.10648148148148e-05	0.000108719135802469

==> BER_DQPSK_A05N4R9L1_I2.txt <==
5	0.123761635802469	0.124822206790123
7	0.0297088271604938	0.0314993209876543
9	0.00526956790123457	0.00584447530864198
11	0.000522901234567901	0.000559444444444444
13	1.24074074074074e-05	1.26080246913581e-05

==> BER_DQPSK_A05N4R9L1_I3.txt <==
5	0.107555061728395	0.108808410493827
6	0.0432819135802469	0.0462334259259260
7	0.0125297685185185	0.0143521450617284
8	0.00214378086419753	0.00281992283950617
9	0.000185540123456790	0.000273688271604938
10	7.36111111111112e-06	1.26080246913580e-05
11	1.69753086419753e-07	2.77777777777778e-07

==> BER_DQPSK_Lopt_A01N4R9L1_I31.txt <==
1.50000000000000	0.157302854938272
1.56000000000000	0.119935771604938
1.62000000000000	0.0602551697530864
1.68000000000000	0.0197645370370370
1.74000000000000	0.00367246913580247
1.80000000000000	0.000594537037037037
1.82000000000000	0.000132685185185185

==> BER_DQPSK_Lopt_A03N4R9L1_I31.txt <==
3	0.0360164351851852
3.05000000000000	0.0214401234567901
3.10000000000000	0.0110508024691358
3.15000000000000	0.00578371913580247
3.20000000000000	0.00206387345679012
3.25000000000000	0.00120231481481482
3.30000000000000	0.000432654320987654
3.35000000000000	7.61728395061729e-05
3.40000000000000	1.85185185185185e-07
3.45000000000000	0

==> BER_DQPSK_Lopt_A05N4R9L1_I31.txt <==
5	0.0125008179012346
5.05000000000000	0.00898530864197531
5.10000000000000	0.00632433641975309
5.15000000000000	0.00448884259259259
5.20000000000000	0.00314621913580247
5.25000000000000	0.00145038580246914
5.30000000000000	0.00123155864197531
5.35000000000000	0.000813533950617284
5.40000000000000	0.000551157407407407
5.45000000000000	0.000297592592592593
5.50000000000000	0.000222561728395062
5.55000000000000	2.86111111111111e-05
5.60000000000000	6.05092592592593e-05
5.65000000000000	1.60956790123457e-05
5.70000000000000	0

==> BER_QPSK_A01N4R9L1.txt <==
1.50000000000000	0.0491244598765432	0.0489706018518518	0.0489700462962963	0.0489699382716049	0.0489699382716049	0.0489699382716049	0.0489699382716049	0.0489699382716049	0.0489699382716049	0.0489699382716049	0.0489699382716049
2.50000000000000	0.0194902160493827	0.0193497067901235	0.0193486728395062	0.0193486265432099	0.0193486265432099	0.0193486265432099	0.0193486265432099	0.0193486265432099	0.0193486265432099	0.0193486265432099	0.0193486265432099
3.50000000000000	0.00609961419753086	0.00599797839506173	0.00599760802469136	0.00599760802469136	0.00599760802469136	0.00599760802469136	0.00599760802469136	0.00599760802469136	0.00599760802469136	0.00599760802469136	0.00599760802469136
4.50000000000000	0.00158430555555556	0.00153591049382716	0.00153597222222222	0.00153597222222222	0.00153597222222222	0.00153597222222222	0.00153597222222222	0.00153597222222222	0.00153597222222222	0.00153597222222222	0.00153597222222222
5.50000000000000	0.000369567901234568	0.000349058641975308	0.000349012345679012	0.000349012345679012	0.000349012345679012	0.000349012345679012	0.000349012345679012	0.000349012345679012	0.000349012345679012	0.000349012345679012	0.000349012345679012
6.50000000000000	8.59259259259260e-05	7.79938271604939e-05	7.79938271604939e-05	7.79938271604939e-05	7.79938271604939e-05	7.79938271604939e-05	7.79938271604939e-05	7.79938271604939e-05	7.79938271604939e-05	7.79938271604939e-05	7.79938271604939e-05
7.50000000000000	2.37037037037037e-05	2.06481481481481e-05	2.06327160493827e-05	2.06327160493827e-05	2.06327160493827e-05	2.06327160493827e-05	2.06327160493827e-05	2.06327160493827e-05	2.06327160493827e-05	2.06327160493827e-05	2.06327160493827e-05
8.50000000000000	9.18209876543211e-06	7.83950617283952e-06	7.83950617283952e-06	7.83950617283952e-06	7.83950617283952e-06	7.83950617283952e-06	7.83950617283952e-06	7.83950617283952e-06	7.83950617283952e-06	7.83950617283952e-06	7.83950617283952e-06

==> BER_QPSK_A03N4R9L1.txt <==
3	0.0560855246913580	0.0547236265432099	0.0547080709876543	0.0547067746913580	0.0547065277777778	0.0547065277777778	0.0547064660493827	0.0547064969135803	0.0547064660493827	0.0547064969135803	0.0547064969135803
4	0.0276438734567901	0.0262475000000000	0.0262351234567901	0.0262347839506173	0.0262347685185185	0.0262348456790123	0.0262348611111111	0.0262348611111111	0.0262348611111111	0.0262348611111111	0.0262348611111111
5	0.0129576697530864	0.0118347839506173	0.0118192901234568	0.0118193672839506	0.0118193981481482	0.0118193209876543	0.0118193827160494	0.0118193364197531	0.0118193518518519	0.0118193518518519	0.0118193518518519
6	0.00605186728395062	0.00526827160493827	0.00525737654320988	0.00525783950617284	0.00525763888888889	0.00525768518518519	0.00525765432098766	0.00525765432098766	0.00525765432098766	0.00525765432098766	0.00525765432098766
7	0.00303132716049383	0.00252001543209877	0.00251848765432099	0.00251831790123457	0.00251833333333333	0.00251833333333333	0.00251833333333333	0.00251833333333333	0.00251833333333333	0.00251833333333333	0.00251833333333333
8	0.00174910493827161	0.00140425925925926	0.00140192901234568	0.00140194444444444	0.00140191358024691	0.00140194444444444	0.00140191358024691	0.00140194444444444	0.00140191358024691	0.00140191358024691	0.00140191358024691
9	0.00111341049382716	0.000887006172839506	0.000884861111111111	0.000884753086419753	0.000884768518518519	0.000884753086419753	0.000884768518518519	0.000884753086419753	0.000884768518518519	0.000884753086419753	0.000884768518518519
10	0.000780447530864198	0.000627500000000000	0.000627222222222222	0.000627145061728395	0.000627145061728395	0.000627145061728395	0.000627145061728395	0.000627145061728395	0.000627145061728395	0.000627145061728395	0.000627145061728395
11	0.000557283950617284	0.000461867283950617	0.000461466049382716	0.000461481481481481	0.000461388888888889	0.000461404320987654	0.000461388888888889	0.000461404320987654	0.000461388888888889	0.000461404320987654	0.000461388888888889
12	0.000364490740740740	0.000312808641975309	0.000312885802469136	0.000312885802469136	0.000312885802469136	0.000312885802469136	0.000312885802469136	0.000312885802469136	0.000312885802469136	0.000312885802469136	0.000312885802469136
13	0.000234490740740741	0.000209660493827160	0.000209413580246913	0.000209413580246913	0.000209413580246913	0.000209413580246913	0.000209413580246913	0.000209413580246913	0.000209413580246913	0.000209413580246913	0.000209413580246913
14	0.000140848765432099	0.000128040123456790	0.000127901234567901	0.000127901234567901	0.000127901234567901	0.000127901234567901	0.000127901234567901	0.000127901234567901	0.000127901234567901	0.000127901234567901	0.000127901234567901
15	7.43209876543210e-05	6.85802469135802e-05	6.85956790123457e-05	6.85956790123457e-05	6.85956790123457e-05	6.85956790123457e-05	6.85956790123457e-05	6.85956790123457e-05	6.85956790123457e-05	6.85956790123457e-05	6.85956790123457e-05

==> BER_QPSK_A05N4R9L1.txt <==
5	0.0561435493827160	0.0524664506172839	0.0523655401234568	0.0523606790123457	0.0523597376543210	0.0523601080246914	0.0523598456790124	0.0523599537037037	0.0523598456790124	0.0523598611111111	0.0523598148148148
7	0.0215992592592593	0.0187092901234568	0.0186299228395062	0.0186263425925926	0.0186259413580247	0.0186259567901235	0.0186260493827160	0.0186259413580247	0.0186260493827161	0.0186259567901235	0.0186259413580247
9	0.00892490740740741	0.00752200617283950	0.00749353395061728	0.00749268518518519	0.00749226851851852	0.00749228395061729	0.00749226851851852	0.00749228395061729	0.00749228395061729	0.00749231481481482	0.00749231481481482
11	0.00351472222222222	0.00305961419753087	0.00305487654320988	0.00305439814814815	0.00305445987654321	0.00305444444444445	0.00305449074074074	0.00305444444444445	0.00305449074074074	0.00305447530864198	0.00305449074074074
13	0.00103563271604938	0.000940679012345680	0.000939830246913581	0.000939845679012346	0.000939814814814816	0.000939845679012346	0.000939783950617285	0.000939845679012346	0.000939753086419754	0.000939799382716050	0.000939753086419754
15	0.000197422839506173	0.000181311728395062	0.000181157407407407	0.000181157407407407	0.000181157407407407	0.000181157407407407	0.000181157407407407	0.000181157407407407	0.000181157407407407	0.000181157407407407	0.000181157407407407
17	2.00154320987654e-05	1.84722222222222e-05	1.84413580246914e-05	1.84413580246914e-05	1.84413580246914e-05	1.84413580246914e-05	1.84413580246914e-05	1.84413580246914e-05	1.84413580246914e-05	1.84413580246914e-05	1.84413580246914e-05
19	8.02469135802469e-07	7.56172839506173e-07	7.56172839506173e-07	7.56172839506173e-07	7.56172839506173e-07	7.56172839506173e-07	7.56172839506173e-07	7.56172839506173e-07	7.56172839506173e-07	7.56172839506173e-07	7.56172839506173e-07

==> BER_QPSK_LDPC_A01N4R9L1.txt <==
1.20000000000000	0.0995346759259259
1.30000000000000	0.0812922685185185
1.40000000000000	0.0420847839506173
1.50000000000000	0.00847342592592593
1.53000000000000	0.00401675925925926
1.56000000000000	0.00217512345679012
1.59000000000000	0.000676327160493827
1.62000000000000	0.000247376543209877
1.65000000000000	0.000136435185185185
1.68000000000000	0
1.71000000000000	0

==> BER_QPSK_LDPC_A03N4R9L1.txt <==
2.80000000000000	0.108708595679012
3	0.0744771759259259
3.20000000000000	0.0223860648148148
3.40000000000000	0.00207141975308642
3.43000000000000	0.00122123456790123
3.46000000000000	0.00107456790123457
3.49000000000000	0.000394212962962963
3.52000000000000	0.000262962962962963
3.55000000000000	0.000137299382716049
3.58000000000000	3.67129629629630e-05

==> BER_QPSK_LDPC_A05N4R9L1.txt <==
4.80000000000000	0.103903194444444
5	0.0768416512345679
5.20000000000000	0.0404991666666667
5.40000000000000	0.0147063271604938
5.60000000000000	0.00380246913580247
5.70000000000000	0.00165205246913580
5.72500000000000	0.00107219135802469
5.75000000000000	0.000868317901234568
5.80000000000000	0.000617824074074074
5.82500000000000	0.000524598765432099
5.85000000000000	0.000385262345679012
5.87500000000000	0.000216820987654321
5.90000000000000	0.000117685185185185

==> Prob_pyx_G-4.txt <==
-5	-12.8019904950015	-12.8019904575367	-71.8874537049360	-10.6425062456481	-32.0767366495862	-10.6425062098206	-12.8019904762691
-4.90000000000000	-12.8019904928697	-12.8019904498693	-69.5187160401427	-10.6425062435163	-30.5042133258999	-10.6425062084054	-12.8019904713695
-4.80000000000000	-12.8019904907738	-12.8019904198454	-67.1897890924047	-10.6425062414204	-28.9715007192690	-10.6425062070260	-12.8019904553096
-4.70000000000000	-12.8019904887137	-12.8019902924598	-64.9006728617221	-10.6425062393604	-27.4785988296934	-10.6425062056825	-12.8019903905868
-4.60000000000000	-12.8019904866895	-12.8019897585023	-62.6513673480948	-10.6425062373361	-26.0255076571731	-10.6425062043748	-12.8019901225958
-4.50000000000000	-12.8019904847010	-12.8019875954883	-60.4418725515229	-10.6425062353477	-24.6122272017082	-10.6425062031029	-12.8019890400936
-4.40000000000000	-12.8019904827484	-12.8019791690180	-58.2721884720064	-10.6425062333951	-23.2387574632986	-10.6425062018669	-12.8019848258672
-4.30000000000000	-12.8019904808317	-12.8019476358247	-56.1423151095452	-10.6425062314783	-21.9050984419444	-10.6425062006667	-12.8019690580987
-4.20000000000000	-12.8019904789507	-12.8018343231700	-54.0522524641393	-10.6425062295974	-20.6112501376455	-10.6425061995023	-12.8019123980123
-4.10000000000000	-12.8019904771056	-12.8014434178161	-52.0020005357888	-10.6425062277522	-19.3572125504020	-10.6425061983737	-12.8017169100516
-4	-12.8019904752963	-12.8001494115825	-49.9915593244936	-10.6425062259430	-18.1429856802138	-10.6425061972810	-12.8010695197500
-3.90000000000000	-12.8019904735229	-12.7960446142086	-48.0209288302538	-10.6425062241695	-16.9685695270810	-10.6425061962240	-12.7990131247169
-3.80000000000000	-12.8019904717852	-12.7836140320949	-46.0901090530694	-10.6425062224319	-15.8339640910036	-10.6425061952030	-12.7927600408420
-3.70000000000000	-12.8019904700834	-12.7480451207632	-44.1990999929402	-10.6425062207301	-14.7391693719814	-10.6425061942177	-12.7746540769333
-3.60000000000000	-12.8019904684174	-12.6542757618735	-42.3479016498665	-10.6425062190641	-13.6841853700147	-10.6425061932683	-12.7254081368972
-3.50000000000000	-12.8019904667870	-12.4378214585497	-40.5365140238481	-10.6425062174339	-12.6690120851033	-10.6425061923547	-12.6034193807368
-3.40000000000000	-12.8019904651909	-12.0295117517533	-38.7649371148850	-10.6425062158396	-11.6936495172472	-10.6425061914769	-12.3429446744492
-3.30000000000000	-12.8019904636230	-11.4233594692105	-37.0331709229773	-10.6425062142811	-10.7580976664465	-10.6425061906350	-11.8918257197380
-3.20000000000000	-12.8019904620492	-10.6890340300062	-35.3412154481249	-10.6425062127584	-9.86235653270109	-10.6425061898288	-11.2680670624386
-3.10000000000000	-12.8019904602985	-9.90515789652296	-33.6890706903279	-10.6425062112716	-9.00642611601107	-10.6425061890586	-10.5445768595705
-3	-12.8019904575367	-9.12031465969614	-32.0767366495862	-10.6425062098206	-8.19030641637641	-10.6425061883241	-9.78859290991742
-2.90000000000000	-12.8019904498693	-8.35769399047921	-30.5042133258999	-10.6425062084054	-7.41399743379709	-10.6425061876255	-9.03916424599696
-2.80000000000000	-12.8019904198454	-7.62733637125947	-28.9715007192690	-10.6425062070260	-6.67749916827311	-10.6425061869626	-8.31484132513044
-2.70000000000000	-12.8019902924598	-6.93349194590319	-27.4785988296934	-10.6425062056825	-5.98081161980449	-10.6425061863357	-7.62381599974229
-2.60000000000000	-12.8019897585023	-6.27797738814384	-26.0255076571731	-10.6425062043748	-5.32393478839122	-10.6425061857445	-6.96965787677977
-2.50000000000000	-12.8019875954883	-5.66158737228763	-24.6122272017082	-10.6425062031029	-4.70686867403330	-10.6425061851892	-6.35394243177615
-2.40000000000000	-12.8019791690180	-5.08467956688109	-23.2387574632986	-10.6425062018669	-4.12961327673073	-10.6425061846697	-5.77738178562729
-2.30000000000000	-12.8019476358247	-4.54741994048611	-21.9050984419444	-10.6425062006667	-3.59216859648351	-10.6425061841860	-5.24030707652855
-2.20000000000000	-12.8018343231700	-4.04988793730460	-20.6112501376455	-10.6425061995023	-3.09453463329164	-10.6425061837382	-4.74287697717125
-2.10000000000000	-12.8014434178161	-3.59212277989439	-19.3572125504020	-10.6425061983737	-2.63671138715512	-10.6425061833262	-4.28516986343880
-2	-12.8001494115825	-3.17414443215348	-18.1429856802138	-10.6425061972810	-2.21869885807395	-10.6425061829500	-3.86722562473473
-1.90000000000000	-12.7960446142086	-2.79596336293311	-16.9685695270810	-10.6425061962240	-1.84049704604812	-10.6425061826096	-3.48906514828233
-1.80000000000000	-12.7836140320949	-2.45758522330313	-15.8339640910036	-10.6425061952030	-1.50210595107765	-10.6425061823051	-3.15069963543920
-1.70000000000000	-12.7480451207632	-2.15901315003336	-14.7391693719814	-10.6425061942177	-1.20352557316253	-10.6425061820364	-2.85213514011717
-1.60000000000000	-12.6542757618735	-1.90024893104347	-13.6841853700147	-10.6425061932683	-0.944755912302753	-10.6425061818035	-2.59337475260660
-1.50000000000000	-12.4378214585497	-1.68129361065491	-12.6690120851033	-10.6425061923547	-0.725796968498331	-10.6425061816064	-2.37441948556993
-1.40000000000000	-12.0295117517533	-1.50214781182845	-11.6936495172472	-10.6425061914769	-0.546648741749257	-10.6425061814452	-2.19526819958767
-1.30000000000000	-11.4233594692105	-1.36281191168153	-10.7580976664465	-10.6425061906350	-0.407311232055532	-10.6425061813198	-2.05591636051579
-1.20000000000000	-10.6890340300062	-1.26328613889100	-9.86235653270109	-10.6425061898288	-0.307784439417158	-10.6425061812302	-1.95635270141806
-1.10000000000000	-9.90515789652296	-1.20357062823601	-9.00642611601107	-10.6425061890586	-0.248068363834134	-10.6425061811765	-1.89655150102151
-1	-9.12031465969614	-1.18366545064438	-8.19030641637641	-10.6425061883241	-0.228163005306459	-10.6425061811586	-1.87645529300354
-0.900000000000000	-8.35769399047920	-1.20357062823601	-7.41399743379708	-10.6425061876255	-0.248068363834134	-10.6425061811765	-1.89593647964768
-0.800000000000000	-7.62733637125947	-1.26328613889100	-6.67749916827311	-10.6425061869626	-0.307784439417158	-10.6425061812302	-1.95471242450014
-0.700000000000000	-6.93349194590319	-1.36281191168153	-5.98081161980450	-10.6425061863357	-0.407311232055532	-10.6425061813198	-2.05215843384601
-0.600000000000000	-6.27797738814384	-1.50214781182845	-5.32393478839122	-10.6425061857445	-0.546648741749257	-10.6425061814452	-2.18689924853166
-0.500000000000000	-5.66158737228763	-1.68129361065491	-4.70686867403330	-10.6425061851892	-0.725796968498331	-10.6425061816064	-2.35593297140846
-0.399999999999999	-5.08467956688108	-1.90024893104348	-4.12961327673073	-10.6425061846697	-0.944755912302755	-10.6425061818035	-2.55282841008545
-0.300000000000000	-4.54741994048611	-2.15901315003337	-3.59216859648351	-10.6425061841860	-1.20352557316253	-10.6425061820364	-2.76435479896885
-0.199999999999999	-4.04988793730460	-2.45758522330313	-3.09453463329164	-10.6425061837382	-1.50210595107765	-10.6425061823051	-2.96553451300775
-0.0999999999999996	-3.59212277989439	-2.79596336293311	-2.63671138715512	-10.6425061833262	-1.84049704604812	-10.6425061826096	-3.11681762043676
0	-3.17414443215348	-3.17414443215348	-2.21869885807395	-10.6425061829500	-2.21869885807395	-10.6425061829500	-3.17414443215348
0.0999999999999996	-2.79596336293311	-3.59212277989439	-1.84049704604812	-10.6425061826096	-2.63671138715512	-10.6425061833262	-3.11681762043676
0.199999999999999	-2.45758522330313	-4.04988793730460	-1.50210595107765	-10.6425061823051	-3.09453463329164	-10.6425061837382	-2.96553451300775
0.300000000000000	-2.15901315003337	-4.54741994048611	-1.20352557316253	-10.6425061820364	-3.59216859648351	-10.6425061841860	-2.76435479896885
0.399999999999999	-1.90024893104348	-5.08467956688108	-0.944755912302755	-10.6425061818035	-4.12961327673073	-10.6425061846697	-2.55282841008545
0.500000000000000	-1.68129361065491	-5.66158737228763	-0.725796968498331	-10.6425061816064	-4.70686867403330	-10.6425061851892	-2.35593297140846
0.600000000000000	-1.50214781182845	-6.27797738814384	-0.546648741749257	-10.6425061814452	-5.32393478839122	-10.6425061857445	-2.18689924853166
0.700000000000000	-1.36281191168153	-6.93349194590319	-0.407311232055532	-10.6425061813198	-5.98081161980450	-10.6425061863357	-2.05215843384601
0.800000000000000	-1.26328613889100	-7.62733637125947	-0.307784439417158	-10.6425061812302	-6.67749916827311	-10.6425061869626	-1.95471242450014
0.900000000000000	-1.20357062823601	-8.35769399047920	-0.248068363834134	-10.6425061811765	-7.41399743379708	-10.6425061876255	-1.89593647964768
1	-1.18366545064438	-9.12031465969614	-0.228163005306459	-10.6425061811586	-8.19030641637641	-10.6425061883241	-1.87645529300354
1.10000000000000	-1.20357062823601	-9.90515789652296	-0.248068363834134	-10.6425061811765	-9.00642611601107	-10.6425061890586	-1.89655150102151
1.20000000000000	-1.26328613889100	-10.6890340300062	-0.307784439417158	-10.6425061812302	-9.86235653270109	-10.6425061898288	-1.95635270141806
1.30000000000000	-1.36281191168153	-11.4233594692105	-0.407311232055532	-10.6425061813198	-10.7580976664465	-10.6425061906350	-2.05591636051579
1.40000000000000	-1.50214781182845	-12.0295117517533	-0.546648741749257	-10.6425061814452	-11.6936495172472	-10.6425061914769	-2.19526819958767
1.50000000000000	-1.68129361065491	-12.4378214585497	-0.725796968498331	-10.6425061816064	-12.6690120851033	-10.6425061923547	-2.37441948556993
1.60000000000000	-1.90024893104347	-12.6542757618735	-0.944755912302753	-10.6425061818035	-13.6841853700147	-10.6425061932683	-2.59337475260660
1.70000000000000	-2.15901315003336	-12.7480451207632	-1.20352557316253	-10.6425061820364	-14.7391693719814	-10.6425061942177	-2.85213514011717
1.80000000000000	-2.45758522330313	-12.7836140320949	-1.50210595107765	-10.6425061823051	-15.8339640910036	-10.6425061952030	-3.15069963543920
1.90000000000000	-2.79596336293311	-12.7960446142086	-1.84049704604812	-10.6425061826096	-16.9685695270810	-10.6425061962240	-3.48906514828233
2	-3.17414443215348	-12.8001494115825	-2.21869885807395	-10.6425061829500	-18.1429856802138	-10.6425061972810	-3.86722562473473
2.10000000000000	-3.59212277989439	-12.8014434178161	-2.63671138715512	-10.6425061833262	-19.3572125504020	-10.6425061983737	-4.28516986343880
2.20000000000000	-4.04988793730460	-12.8018343231700	-3.09453463329164	-10.6425061837382	-20.6112501376455	-10.6425061995023	-4.74287697717125
2.30000000000000	-4.54741994048611	-12.8019476358247	-3.59216859648351	-10.6425061841860	-21.9050984419444	-10.6425062006667	-5.24030707652855
2.40000000000000	-5.08467956688109	-12.8019791690180	-4.12961327673073	-10.6425061846697	-23.2387574632986	-10.6425062018669	-5.77738178562729
2.50000000000000	-5.66158737228763	-12.8019875954883	-4.70686867403330	-10.6425061851892	-24.6122272017082	-10.6425062031029	-6.35394243177615
2.60000000000000	-6.27797738814384	-12.8019897585023	-5.32393478839122	-10.6425061857445	-26.0255076571731	-10.6425062043748	-6.96965787677977
2.70000000000000	-6.93349194590319	-12.8019902924598	-5.98081161980449	-10.6425061863357	-27.4785988296934	-10.6425062056825	-7.62381599974229
2.80000000000000	-7.62733637125947	-12.8019904198454	-6.67749916827311	-10.6425061869626	-28.9715007192690	-10.6425062070260	-8.31484132513044
2.90000000000000	-8.35769399047921	-12.8019904498693	-7.41399743379709	-10.6425061876255	-30.5042133258999	-10.6425062084054	-9.03916424599696
3	-9.12031465969614	-12.8019904575367	-8.19030641637641	-10.6425061883241	-32.0767366495862	-10.6425062098206	-9.78859290991742
3.10000000000000	-9.90515789652296	-12.8019904602985	-9.00642611601107	-10.6425061890586	-33.6890706903279	-10.6425062112716	-10.5445768595705
3.20000000000000	-10.6890340300062	-12.8019904620492	-9.86235653270109	-10.6425061898288	-35.3412154481249	-10.6425062127584	-11.2680670624386
3.30000000000000	-11.4233594692105	-12.8019904636230	-10.7580976664465	-10.6425061906350	-37.0331709229773	-10.6425062142811	-11.8918257197380
3.40000000000000	-12.0295117517533	-12.8019904651909	-11.6936495172472	-10.6425061914769	-38.7649371148850	-10.6425062158396	-12.3429446744492
3.50000000000000	-12.4378214585497	-12.8019904667870	-12.6690120851033	-10.6425061923547	-40.5365140238481	-10.6425062174339	-12.6034193807368
3.60000000000000	-12.6542757618735	-12.8019904684174	-13.6841853700147	-10.6425061932683	-42.3479016498665	-10.6425062190641	-12.7254081368972
3.70000000000000	-12.7480451207632	-12.8019904700834	-14.7391693719814	-10.6425061942177	-44.1990999929402	-10.6425062207301	-12.7746540769333
3.80000000000000	-12.7836140320949	-12.8019904717852	-15.8339640910036	-10.6425061952030	-46.0901090530694	-10.6425062224319	-12.7927600408420
3.90000000000000	-12.7960446142086	-12.8019904735229	-16.9685695270810	-10.6425061962240	-48.0209288302538	-10.6425062241695	-12.7990131247169
4	-12.8001494115825	-12.8019904752963	-18.1429856802138	-10.6425061972810	-49.9915593244936	-10.6425062259430	-12.8010695197500
4.10000000000000	-12.8014434178161	-12.8019904771056	-19.3572125504020	-10.6425061983737	-52.0020005357888	-10.6425062277522	-12.8017169100516
4.20000000000000	-12.8018343231700	-12.8019904789507	-20.6112501376455	-10.6425061995023	-54.0522524641393	-10.6425062295974	-12.8019123980123
4.30000000000000	-12.8019476358247	-12.8019904808317	-21.9050984419444	-10.6425062006667	-56.1423151095452	-10.6425062314783	-12.8019690580987
4.40000000000000	-12.8019791690180	-12.8019904827484	-23.2387574632986	-10.6425062018669	-58.2721884720064	-10.6425062333951	-12.8019848258672
4.50000000000000	-12.8019875954883	-12.8019904847010	-24.6122272017082	-10.6425062031029	-60.4418725515229	-10.6425062353477	-12.8019890400936
4.60000000000000	-12.8019897585023	-12.8019904866895	-26.0255076571731	-10.6425062043748	-62.6513673480948	-10.6425062373361	-12.8019901225958
4.70000000000000	-12.8019902924598	-12.8019904887137	-27.4785988296934	-10.6425062056825	-64.9006728617221	-10.6425062393604	-12.8019903905868
4.80000000000000	-12.8019904198454	-12.8019904907738	-28.9715007192690	-10.6425062070260	-67.1897890924047	-10.6425062414204	-12.8019904553096
4.90000000000000	-12.8019904498693	-12.8019904928697	-30.5042133258999	-10.6425062084054	-69.5187160401427	-10.6425062435163	-12.8019904713695
5	-12.8019904575367	-12.8019904950015	-32.0767366495862	-10.6425062098206	-71.8874537049360	-10.6425062456481	-12.8019904762691

==> Prob_pyx_G0.txt <==
-5	-7.67015956781223	-5.55006220983386	-71.8874537049360	-5.51067531845885	-32.0767366495862	-3.39057796048165	-6.12986289895640
-4.90000000000000	-7.54401377501258	-5.46631836418978	-69.5187160401427	-5.38452952565921	-30.5042133258999	-3.30683411484155	-6.04148834391893
-4.80000000000000	-7.41998807957092	-5.38469461589085	-67.1897890924047	-5.26050383021754	-28.9715007192690	-3.22521036655943	-5.95505606127303
-4.70000000000000	-7.29808248148723	-5.30519096489845	-64.9006728617221	-5.13859823213385	-27.4785988296934	-3.14570671563528	-5.87056012493940
-4.60000000000000	-7.17829698076151	-5.22780741106546	-62.6513673480948	-5.01881273140814	-26.0255076571731	-3.06832316206911	-5.78799448103660
-4.50000000000000	-7.06063157739378	-5.15254395385350	-60.4418725515229	-4.90114732804041	-24.6122272017082	-2.99305970586092	-5.70735295032543
-4.40000000000000	-6.94508627138402	-5.07940059136928	-58.2721884720064	-4.78560202203065	-23.2387574632986	-2.91991634701071	-5.62862923058110
-4.30000000000000	-6.83166106273224	-5.00837731721659	-56.1423151095452	-4.67217681337887	-21.9050984419444	-2.84889308551847	-5.55181689764908
-4.20000000000000	-6.72035595143844	-4.93947411063948	-54.0522524641393	-4.56087170208507	-20.6112501376455	-2.77998992138421	-5.47690940141977
-4.10000000000000	-6.61117093750261	-4.87269090695557	-52.0020005357888	-4.45168668814924	-19.3572125504020	-2.71320685460793	-5.40390004594840
-4	-6.50410602092476	-4.80802751263229	-49.9915593244936	-4.34462177157139	-18.1429856802138	-2.64854388518963	-5.33278192440846
-3.90000000000000	-6.39916120170489	-4.74548337184550	-48.0209288302538	-4.23967695235152	-16.9685695270810	-2.58600101312930	-5.26354773298721
-3.80000000000000	-6.29633647984300	-4.68505695276274	-46.0901090530694	-4.13685223048963	-15.8339640910036	-2.52557823842695	-5.19618927687555
-3.70000000000000	-6.19563185533908	-4.62674420558617	-44.1990999929402	-4.03614760598571	-14.7391693719814	-2.46727556108258	-5.13069623155710
-3.60000000000000	-6.09704732819314	-4.57053486344818	-42.3479016498665	-3.93756307883977	-13.6841853700147	-2.41109298109618	-5.06705319186842
-3.50000000000000	-6.00058289840518	-4.51640397888329	-40.5365140238481	-3.84109864905181	-12.6690120851033	-2.35703049846776	-5.00523298383320
-3.40000000000000	-5.90623856597519	-4.46429348229047	-38.7649371148850	-3.74675431662182	-11.6936495172472	-2.30508811319732	-4.94518225047688
-3.30000000000000	-5.81401433090317	-4.41407399325284	-37.0331709229773	-3.65453008154981	-10.7580976664465	-2.25526582528486	-4.88679196143789
-3.20000000000000	-5.72391019318910	-4.36546990322676	-35.3412154481249	-3.56442594383578	-9.86235653270109	-2.20756363473037	-4.82984030438151
-3.10000000000000	-5.63592615283285	-4.31792088881928	-33.6890706903279	-3.47644190347973	-9.00642611601107	-2.16198154153386	-4.77388852654028
-3	-5.55006220983386	-4.27034305647953	-32.0767366495862	-3.39057796048165	-8.19030641637641	-2.11851954569533	-4.71810358996293
-2.90000000000000	-5.46631836418978	-4.22075197695017	-30.5042133258999	-3.30683411484155	-7.41399743379709	-2.07717764721477	-4.66098100723948
-2.80000000000000	-5.38469461589085	-4.16574083774661	-28.9715007192690	-3.22521036655943	-6.67749916827311	-2.03795584609219	-4.59996103544412
-2.70000000000000	-5.30519096489845	-4.09991321276322	-27.4785988296934	-3.14570671563528	-5.98081161980449	-2.00085414232759	-4.53099711954924
-2.60000000000000	-5.22780741106546	-4.01559805885447	-26.0255076571731	-3.06832316206911	-5.32393478839122	-1.96587253592097	-4.44827570430467
-2.50000000000000	-5.15254395385350	-3.90347194190241	-24.6122272017082	-2.99305970586092	-4.70686867403330	-1.93301102687232	-4.34448330350126
-2.40000000000000	-5.07940059136928	-3.75472406788938	-23.2387574632986	-2.91991634701071	-4.12961327673073	-1.90226961518165	-4.21209664262414
-2.30000000000000	-5.00837731721659	-3.56452299847315	-21.9050984419444	-2.84889308551847	-3.59216859648351	-1.87364830084896	-4.04577661523476
-2.20000000000000	-4.93947411063948	-3.33495593870290	-20.6112501376455	-2.77998992138421	-3.09453463329164	-1.84714708387424	-3.84495992305846
-2.10000000000000	-4.87269090695557	-3.07519348975322	-19.3572125504020	-2.71320685460793	-2.63671138715512	-1.82276596425751	-3.61500768433381
-2	-4.80802751263229	-2.79867906019920	-18.1429856802138	-2.64854388518963	-2.21869885807395	-1.80050494199875	-3.36600801555661
-1.90000000000000	-4.74548337184550	-2.51944297171318	-16.9685695270810	-2.58600101312930	-1.84049704604812	-1.78036401709796	-3.11007413900788
-1.80000000000000	-4.68505695276274	-2.24957886918119	-15.8339640910036	-2.52557823842695	-1.50210595107765	-1.76234318955516	-2.85879318499984
-1.70000000000000	-4.62674420558617	-1.99835178461639	-14.7391693719814	-2.46727556108258	-1.20352557316253	-1.74644245937033	-2.62179155026998
-1.60000000000000	-4.57053486344818	-1.77236779622713	-13.6841853700147	-2.41109298109618	-0.944755912302753	-1.73266182654348	-2.40637698831458
-1.50000000000000	-4.51640397888329	-1.57614298135360	-12.6690120851033	-2.35703049846776	-0.725796968498331	-1.72100129107460	-2.21778755335526
-1.40000000000000	-4.46429348229047	-1.41269031725632	-11.6936495172472	-2.30508811319732	-0.546648741749257	-1.71146085296370	-2.05963824807689
-1.30000000000000	-4.41407399325284	-1.28398618436696	-10.7580976664465	-2.25526582528486	-0.407311232055532	-1.70404051221078	-1.93434789901302
-1.20000000000000	-4.36546990322676	-1.19129973740930	-9.86235653270109	-2.20756363473037	-0.307784439417158	-1.69874026881584	-1.84346928693187
-1.10000000000000	-4.31792088881928	-1.13540931418536	-9.00642611601107	-2.16198154153386	-0.248068363834134	-1.69556012277887	-1.78791242898508
-1	-4.27034305647953	-1.11673496765879	-8.19030641637641	-2.11851954569533	-0.228163005306459	-1.69450007409989	-1.76807076377046
-0.900000000000000	-4.22075197695017	-1.13540931418536	-7.41399743379708	-2.07717764721477	-0.248068363834134	-1.69556012277887	-1.78385623847306
-0.800000000000000	-4.16574083774661	-1.19129973740930	-6.67749916827311	-2.03795584609219	-0.307784439417158	-1.69874026881584	-1.83463254289044
-0.700000000000000	-4.09991321276322	-1.28398618436696	-5.98081161980450	-2.00085414232759	-0.407311232055532	-1.70404051221078	-1.91900672060371
-0.600000000000000	-4.01559805885447	-1.41269031725633	-5.32393478839122	-1.96587253592097	-0.546648741749257	-1.71146085296370	-2.03439357066313
-0.500000000000000	-3.90347194190241	-1.57614298135360	-4.70686867403330	-1.93301102687232	-0.725796968498331	-1.72100129107460	-2.17620429473799
-0.399999999999999	-3.75472406788938	-1.77236779622714	-4.12961327673073	-1.90226961518165	-0.944755912302755	-1.73266182654348	-2.33646736610321
-0.300000000000000	-3.56452299847315	-1.99835178461639	-3.59216859648351	-1.87364830084896	-1.20352557316253	-1.74644245937033	-2.50183503821982
-0.199999999999999	-3.33495593870290	-2.24957886918119	-3.09453463329164	-1.84714708387424	-1.50210595107765	-1.76234318955516	-2.65171871402402
-0.0999999999999996	-3.07519348975322	-2.51944297171318	-2.63671138715512	-1.82276596425751	-1.84049704604812	-1.78036401709796	-2.75919774660319
0	-2.79867906019920	-2.79867906019920	-2.21869885807395	-1.80050494199875	-2.21869885807395	-1.80050494199875	-2.79867906019920
0.0999999999999996	-2.51944297171318	-3.07519348975322	-1.84049704604812	-1.78036401709796	-2.63671138715512	-1.82276596425751	-2.75919774660319
0.199999999999999	-2.24957886918119	-3.33495593870290	-1.50210595107765	-1.76234318955516	-3.09453463329164	-1.84714708387424	-2.65171871402402
0.300000000000000	-1.99835178461639	-3.56452299847315	-1.20352557316253	-1.74644245937033	-3.59216859648351	-1.87364830084896	-2.50183503821982
0.399999999999999	-1.77236779622714	-3.75472406788938	-0.944755912302755	-1.73266182654348	-4.12961327673073	-1.90226961518165	-2.33646736610321
0.500000000000000	-1.57614298135360	-3.90347194190241	-0.725796968498331	-1.72100129107460	-4.70686867403330	-1.93301102687232	-2.17620429473799
0.600000000000000	-1.41269031725633	-4.01559805885447	-0.546648741749257	-1.71146085296370	-5.32393478839122	-1.96587253592097	-2.03439357066313
0.700000000000000	-1.28398618436696	-4.09991321276322	-0.407311232055532	-1.70404051221078	-5.98081161980450	-2.00085414232759	-1.91900672060371
0.800000000000000	-1.19129973740930	-4.16574083774661	-0.307784439417158	-1.69874026881584	-6.67749916827311	-2.03795584609219	-1.83463254289044
0.900000000000000	-1.13540931418536	-4.22075197695017	-0.248068363834134	-1.69556012277887	-7.41399743379708	-2.07717764721477	-1.78385623847306
1	-1.11673496765879	-4.27034305647953	-0.228163005306459	-1.69450007409989	-8.19030641637641	-2.11851954569533	-1.76807076377046
1.10000000000000	-1.13540931418536	-4.31792088881928	-0.248068363834134	-1.69556012277887	-9.00642611601107	-2.16198154153386	-1.78791242898508
1.20000000000000	-1.19129973740930	-4.36546990322676	-0.307784439417158	-1.69874026881584	-9.86235653270109	-2.20756363473037	-1.84346928693187
1.30000000000000	-1.28398618436696	-4.41407399325284	-0.407311232055532	-1.70404051221078	-10.7580976664465	-2.25526582528486	-1.93434789901302
1.40000000000000	-1.41269031725632	-4.46429348229047	-0.546648741749257	-1.71146085296370	-11.6936495172472	-2.30508811319732	-2.05963824807689
1.50000000000000	-1.57614298135360	-4.51640397888329	-0.725796968498331	-1.72100129107460	-12.6690120851033	-2.35703049846776	-2.21778755335526
1.60000000000000	-1.77236779622713	-4.57053486344818	-0.944755912302753	-1.73266182654348	-13.6841853700147	-2.41109298109618	-2.40637698831458
1.70000000000000	-1.99835178461639	-4.62674420558617	-1.20352557316253	-1.74644245937033	-14.7391693719814	-2.46727556108258	-2.62179155026998
1.80000000000000	-2.24957886918119	-4.68505695276274	-1.50210595107765	-1.76234318955516	-15.8339640910036	-2.52557823842695	-2.85879318499984
1.90000000000000	-2.51944297171318	-4.74548337184550	-1.84049704604812	-1.78036401709796	-16.9685695270810	-2.58600101312930	-3.11007413900788
2	-2.79867906019920	-4.80802751263229	-2.21869885807395	-1.80050494199875	-18.1429856802138	-2.64854388518963	-3.36600801555661
2.10000000000000	-3.07519348975322	-4.87269090695557	-2.63671138715512	-1.82276596425751	-19.3572125504020	-2.71320685460793	-3.61500768433381
2.20000000000000	-3.33495593870290	-4.93947411063948	-3.09453463329164	-1.84714708387424	-20.6112501376455	-2.77998992138421	-3.84495992305846
2.30000000000000	-3.56452299847315	-5.00837731721659	-3.59216859648351	-1.87364830084896	-21.9050984419444	-2.84889308551847	-4.04577661523476
2.40000000000000	-3.75472406788938	-5.07940059136928	-4.12961327673073	-1.90226961518165	-23.2387574632986	-2.91991634701071	-4.21209664262414
2.50000000000000	-3.90347194190241	-5.15254395385350	-4.70686867403330	-1.93301102687232	-24.6122272017082	-2.99305970586092	-4.34448330350126
2.60000000000000	-4.01559805885447	-5.22780741106546	-5.32393478839122	-1.96587253592097	-26.0255076571731	-3.06832316206911	-4.44827570430467
2.70000000000000	-4.09991321276322	-5.30519096489845	-5.98081161980449	-2.00085414232759	-27.4785988296934	-3.14570671563528	-4.53099711954924
2.80000000000000	-4.16574083774661	-5.38469461589085	-6.67749916827311	-2.03795584609219	-28.9715007192690	-3.22521036655943	-4.59996103544412
2.90000000000000	-4.22075197695017	-5.46631836418978	-7.41399743379709	-2.07717764721477	-30.5042133258999	-3.30683411484155	-4.66098100723948
3	-4.27034305647953	-5.55006220983386	-8.19030641637641	-2.11851954569533	-32.0767366495862	-3.39057796048165	-4.71810358996293
3.10000000000000	-4.31792088881928	-5.63592615283285	-9.00642611601107	-2.16198154153386	-33.6890706903279	-3.47644190347973	-4.77388852654028
3.20000000000000	-4.36546990322676	-5.72391019318910	-9.86235653270109	-2.20756363473037	-35.3412154481249	-3.56442594383578	-4.82984030438151
3.30000000000000	-4.41407399325284	-5.81401433090317	-10.7580976664465	-2.25526582528486	-37.0331709229773	-3.65453008154981	-4.88679196143789
3.40000000000000	-4.46429348229047	-5.90623856597519	-11.6936495172472	-2.30508811319732	-38.7649371148850	-3.74675431662182	-4.94518225047688
3.50000000000000	-4.51640397888329	-6.00058289840518	-12.6690120851033	-2.35703049846776	-40.5365140238481	-3.84109864905181	-5.00523298383320
3.60000000000000	-4.57053486344818	-6.09704732819314	-13.6841853700147	-2.41109298109618	-42.3479016498665	-3.93756307883977	-5.06705319186842
3.70000000000000	-4.62674420558617	-6.19563185533908	-14.7391693719814	-2.46727556108258	-44.1990999929402	-4.03614760598571	-5.13069623155710
3.80000000000000	-4.68505695276274	-6.29633647984300	-15.8339640910036	-2.52557823842695	-46.0901090530694	-4.13685223048963	-5.19618927687555
3.90000000000000	-4.74548337184550	-6.39916120170489	-16.9685695270810	-2.58600101312930	-48.0209288302538	-4.23967695235152	-5.26354773298721
4	-4.80802751263229	-6.50410602092476	-18.1429856802138	-2.64854388518963	-49.9915593244936	-4.34462177157139	-5.33278192440846
4.10000000000000	-4.87269090695557	-6.61117093750261	-19.3572125504020	-2.71320685460793	-52.0020005357888	-4.45168668814924	-5.40390004594840
4.20000000000000	-4.93947411063948	-6.72035595143844	-20.6112501376455	-2.77998992138421	-54.0522524641393	-4.56087170208507	-5.47690940141977
4.30000000000000	-5.00837731721659	-6.83166106273224	-21.9050984419444	-2.84889308551847	-56.1423151095452	-4.67217681337887	-5.55181689764908
4.40000000000000	-5.07940059136928	-6.94508627138402	-23.2387574632986	-2.91991634701071	-58.2721884720064	-4.78560202203065	-5.62862923058110
4.50000000000000	-5.15254395385350	-7.06063157739378	-24.6122272017082	-2.99305970586092	-60.4418725515229	-4.90114732804041	-5.70735295032543
4.60000000000000	-5.22780741106546	-7.17829698076151	-26.0255076571731	-3.06832316206911	-62.6513673480948	-5.01881273140814	-5.78799448103660
4.70000000000000	-5.30519096489845	-7.29808248148723	-27.4785988296934	-3.14570671563528	-64.9006728617221	-5.13859823213385	-5.87056012493940
4.80000000000000	-5.38469461589085	-7.41998807957092	-28.9715007192690	-3.22521036655943	-67.1897890924047	-5.26050383021754	-5.95505606127303
4.90000000000000	-5.46631836418978	-7.54401377501258	-30.5042133258999	-3.30683411484155	-69.5187160401427	-5.38452952565921	-6.04148834391893
5	-5.55006220983386	-7.67015956781223	-32.0767366495862	-3.39057796048165	-71.8874537049360	-5.51067531845885	-6.12986289895640

==> Prob_pyx_G2.txt <==
-5	-69.4953150118627	-31.8715807646053	-71.8874537049360	-67.3716309027045	-32.0767366495863	-30.0879208612739	-32.5647279451652
-4.90000000000000	-67.2712446874841	-30.3665191302748	-69.5187160401427	-65.1532501552394	-30.5042133259000	-28.6152143146374	-31.0596663108347
-4.80000000000000	-65.0836938038715	-28.8974250362551	-67.1897890924047	-62.9721531178156	-28.9715007192690	-27.1797914780423	-29.5905722168150
-4.70000000000000	-62.9325861602636	-27.4644010885016	-64.9006728617221	-60.8283397904334	-27.4785988296934	-25.7816523514887	-28.1575482690615
-4.60000000000000	-60.8178428255822	-26.0675620020667	-62.6513673480949	-58.7218101730926	-26.0255076571731	-24.4207969349764	-26.7607091826266
-4.50000000000000	-58.7393829922376	-24.7070329186797	-60.4418725515229	-56.6525642657932	-24.6122272017082	-23.0972252285057	-25.4001800992396
-4.40000000000000	-56.6971250148451	-23.3829475889557	-58.2721884720064	-54.6206020685352	-23.2387574632986	-21.8109372320763	-24.0760947695156
-4.30000000000000	-54.6909876321340	-22.0954464873193	-56.1423151095452	-52.6259235813187	-21.9050984419444	-20.5619329456884	-22.7885936678793
-4.20000000000000	-52.7208913615958	-20.8446749240782	-54.0522524641393	-50.6685288041436	-20.6112501376455	-19.3502123693419	-21.5378221046381
-4.10000000000000	-50.7867600464084	-19.6307812121505	-52.0020005357888	-48.7484177370099	-19.3572125504020	-18.1757755030368	-20.3239283927104
-4	-48.8885225233820	-18.4539149366937	-49.9915593244936	-46.8655903799176	-18.1429856802138	-17.0386223467732	-19.1470621172535
-3.90000000000000	-47.0261143697865	-17.3142253653079	-48.0209288302538	-45.0200467328668	-16.9685695270810	-15.9387529005510	-18.0073725458678
-3.80000000000000	-45.1994796768209	-16.2118600255367	-46.0901090530694	-43.2117867958574	-15.8339640910036	-14.8761671643702	-16.9050072060964
-3.70000000000000	-43.4085727891460	-15.1469634658604	-44.1990999929403	-41.4408105688895	-14.7391693719814	-13.8508651382309	-15.8401106464198
-3.60000000000000	-41.6533599443360	-14.1196762068719	-42.3479016498665	-39.7071180519630	-13.6841853700147	-12.8628468221330	-14.8128233874307
-3.50000000000000	-39.9338207441931	-13.1301338812348	-40.5365140238481	-38.0107092450779	-12.6690120851033	-11.9121122160765	-13.8232810617925
-3.40000000000000	-38.2499493922615	-12.1784665545448	-38.7649371148850	-36.3515841482342	-11.6936495172472	-10.9986613200614	-12.8716137351000
-3.30000000000000	-36.6017556388466	-11.2647982143833	-37.0331709229773	-34.7297427614320	-10.7580976664465	-10.1224941340878	-11.9579453949333
-3.20000000000000	-34.9892653862148	-10.3892464115689	-35.3412154481249	-33.1451850846712	-9.86235653270110	-9.28361065815564	-11.0823935921081
-3.10000000000000	-33.4125209217526	-9.55192203570024	-33.6890706903279	-31.5979111179518	-9.00642611601107	-8.48201089226489	-10.2450692162168
-3	-31.8715807646053	-8.75292920632324	-32.0767366495863	-30.0879208612739	-8.19030641637641	-7.71769483641556	-9.44607638679205
-2.90000000000000	-30.3665191302748	-7.99236526119992	-30.5042133258999	-28.6152143146374	-7.41399743379709	-6.99066249060767	-8.68551244156799
-2.80000000000000	-28.8974250362551	-7.27032082397836	-28.9715007192690	-27.1797914780423	-6.67749916827312	-6.30091385484120	-7.96346800413330
-2.70000000000000	-27.4644010885016	-6.58687993484877	-27.4785988296934	-25.7816523514887	-5.98081161980450	-5.64844892911617	-7.28002711455166
-2.60000000000000	-26.0675620020667	-5.94212022934262	-26.0255076571731	-24.4207969349764	-5.32393478839122	-5.03326771343256	-6.63526740808440
-2.50000000000000	-24.7070329186797	-5.33611315214328	-24.6122272017082	-23.0972252285057	-4.70686867403331	-4.45537020779039	-6.02926032883674
-2.40000000000000	-23.3829475889557	-4.76892419451476	-23.2387574632986	-21.8109372320763	-4.12961327673073	-3.91475641218964	-5.46207136683271
-2.30000000000000	-22.0954464873193	-4.24061314564001	-21.9050984419444	-20.5619329456884	-3.59216859648351	-3.41142632663033	-4.93376030859056
-2.20000000000000	-20.8446749240782	-3.75123434973364	-20.6112501376455	-19.3502123693419	-3.09453463329164	-2.94537995111245	-4.44438149258736
-2.10000000000000	-19.6307812121505	-3.30083696222372	-19.3572125504020	-18.1757755030368	-2.63671138715512	-2.51661728563600	-3.99398406187495
-2	-18.4539149366937	-2.88946519956385	-18.1429856802138	-17.0386223467732	-2.21869885807395	-2.12513833020098	-3.58261220616542
-1.90000000000000	-17.3142253653079	-2.51715857833674	-16.9685695270810	-15.9387529005510	-1.84049704604812	-1.77094308480739	-3.21030538416927
-1.80000000000000	-16.2118600255367	-2.18395214024638	-15.8339640910036	-14.8761671643702	-1.50210595107765	-1.45403154945523	-2.87709851216331
-1.70000000000000	-15.1469634658604	-1.88987666037812	-14.7391693719814	-13.8508651382309	-1.20352557316253	-1.17440372414450	-2.58302209302441
-1.60000000000000	-14.1196762068719	-1.63495883674800	-13.6841853700147	-12.8628468221330	-0.944755912302753	-0.932059608875199	-2.32810223327145
-1.50000000000000	-13.1301338812348	-1.41922145967928	-12.6690120851033	-11.9121122160765	-0.725796968498331	-0.726999203647332	-2.11236043646734
-1.40000000000000	-12.1784665545448	-1.24268355995215	-11.6936495172472	-10.9986613200614	-0.546648741749256	-0.559222508460894	-1.93581293125011
-1.30000000000000	-11.2647982143833	-1.10536053498732	-10.7580976664465	-10.1224941340878	-0.407311232055532	-0.428729523315887	-1.79846900726751
-1.20000000000000	-10.3892464115689	-1.00726425256091	-9.86235653270110	-9.28361065815564	-0.307784439417158	-0.335520248212311	-1.70032720858433
-1.10000000000000	-9.55192203570024	-0.948403131721763	-9.00642611601107	-8.48201089226489	-0.248068363834133	-0.279594683150165	-1.64136687002668
-1	-8.75292920632324	-0.928782200705105	-8.19030641637641	-7.71769483641556	-0.228163005306459	-0.260952828129450	-1.62152950162344
-0.900000000000000	-7.99236526119991	-0.948403131721763	-7.41399743379709	-6.99066249060766	-0.248068363834134	-0.279594683150165	-1.64067803072668
-0.800000000000000	-7.27032082397836	-1.00726425256091	-6.67749916827312	-6.30091385484120	-0.307784439417158	-0.335520248212311	-1.69850783326099
-0.700000000000000	-6.58687993484877	-1.10536053498732	-5.98081161980450	-5.64844892911617	-0.407311232055532	-0.428729523315887	-1.79435335722691
-0.600000000000000	-5.94212022934262	-1.24268355995216	-5.32393478839122	-5.03326771343256	-0.546648741749257	-0.559222508460895	-1.92677149745767
-0.500000000000000	-5.33611315214328	-1.41922145967928	-4.70686867403331	-4.45537020779039	-0.725796968498331	-0.726999203647332	-2.09266124991305
-0.399999999999999	-4.76892419451476	-1.63495883674800	-4.12961327673073	-3.91475641218964	-0.944755912302755	-0.932059608875201	-2.28548265377692
-0.300000000000000	-4.24061314564001	-1.88987666037812	-3.59216859648351	-3.41142632663033	-1.20352557316253	-1.17440372414450	-2.49199650114897
-0.199999999999999	-3.75123434973364	-2.18395214024638	-3.09453463329164	-2.94537995111245	-1.50210595107765	-1.45403154945523	-2.68762724449760
-0.0999999999999996	-3.30083696222372	-2.51715857833674	-2.63671138715512	-2.51661728563600	-1.84049704604812	-1.77094308480739	-2.83411642447493
0	-2.88946519956385	-2.88946519956385	-2.21869885807395	-2.12513833020098	-2.21869885807395	-2.12513833020098	-2.88946519956385
0.0999999999999996	-2.51715857833674	-3.30083696222372	-1.84049704604812	-1.77094308480739	-2.63671138715512	-2.51661728563600	-2.83411642447493
0.199999999999999	-2.18395214024638	-3.75123434973364	-1.50210595107765	-1.45403154945523	-3.09453463329164	-2.94537995111245	-2.68762724449760
0.300000000000000	-1.88987666037812	-4.24061314564001	-1.20352557316253	-1.17440372414450	-3.59216859648351	-3.41142632663033	-2.49199650114897
0.399999999999999	-1.63495883674800	-4.76892419451476	-0.944755912302755	-0.932059608875201	-4.12961327673073	-3.91475641218964	-2.28548265377692
0.500000000000000	-1.41922145967928	-5.33611315214328	-0.725796968498331	-0.726999203647332	-4.70686867403331	-4.45537020779039	-2.09266124991305
0.600000000000000	-1.24268355995216	-5.94212022934262	-0.546648741749257	-0.559222508460895	-5.32393478839122	-5.03326771343256	-1.92677149745767
0.700000000000000	-1.10536053498732	-6.58687993484877	-0.407311232055532	-0.428729523315887	-5.98081161980450	-5.64844892911617	-1.79435335722691
0.800000000000000	-1.00726425256091	-7.27032082397836	-0.307784439417158	-0.335520248212311	-6.67749916827312	-6.30091385484120	-1.69850783326099
0.900000000000000	-0.948403131721763	-7.99236526119991	-0.248068363834134	-0.279594683150165	-7.41399743379709	-6.99066249060766	-1.64067803072668
1	-0.928782200705105	-8.75292920632324	-0.228163005306459	-0.260952828129450	-8.19030641637641	-7.71769483641556	-1.62152950162344
1.10000000000000	-0.948403131721763	-9.55192203570024	-0.248068363834133	-0.279594683150165	-9.00642611601107	-8.48201089226489	-1.64136687002668
1.20000000000000	-1.00726425256091	-10.3892464115689	-0.307784439417158	-0.335520248212311	-9.86235653270110	-9.28361065815564	-1.70032720858433
1.30000000000000	-1.10536053498732	-11.2647982143833	-0.407311232055532	-0.428729523315887	-10.7580976664465	-10.1224941340878	-1.79846900726751
1.40000000000000	-1.24268355995215	-12.1784665545448	-0.546648741749256	-0.559222508460894	-11.6936495172472	-10.9986613200614	-1.93581293125011
1.50000000000000	-1.41922145967928	-13.1301338812348	-0.725796968498331	-0.726999203647332	-12.6690120851033	-11.9121122160765	-2.11236043646734
1.60000000000000	-1.63495883674800	-14.1196762068719	-0.944755912302753	-0.932059608875199	-13.6841853700147	-12.8628468221330	-2.32810223327145
1.70000000000000	-1.88987666037812	-15.1469634658604	-1.20352557316253	-1.17440372414450	-14.7391693719814	-13.8508651382309	-2.58302209302441
1.80000000000000	-2.18395214024638	-16.2118600255367	-1.50210595107765	-1.45403154945523	-15.8339640910036	-14.8761671643702	-2.87709851216331
1.90000000000000	-2.51715857833674	-17.3142253653079	-1.84049704604812	-1.77094308480739	-16.9685695270810	-15.9387529005510	-3.21030538416927
2	-2.88946519956385	-18.4539149366937	-2.21869885807395	-2.12513833020098	-18.1429856802138	-17.0386223467732	-3.58261220616542
2.10000000000000	-3.30083696222372	-19.6307812121505	-2.63671138715512	-2.51661728563600	-19.3572125504020	-18.1757755030368	-3.99398406187495
2.20000000000000	-3.75123434973364	-20.8446749240782	-3.09453463329164	-2.94537995111245	-20.6112501376455	-19.3502123693419	-4.44438149258736
2.30000000000000	-4.24061314564001	-22.0954464873193	-3.59216859648351	-3.41142632663033	-21.9050984419444	-20.5619329456884	-4.93376030859056
2.40000000000000	-4.76892419451476	-23.3829475889557	-4.12961327673073	-3.91475641218964	-23.2387574632986	-21.8109372320763	-5.46207136683271
2.50000000000000	-5.33611315214328	-24.7070329186797	-4.70686867403331	-4.45537020779039	-24.6122272017082	-23.0972252285057	-6.02926032883674
2.60000000000000	-5.94212022934262	-26.0675620020667	-5.32393478839122	-5.03326771343256	-26.0255076571731	-24.4207969349764	-6.63526740808440
2.70000000000000	-6.58687993484877	-27.4644010885016	-5.98081161980450	-5.64844892911617	-27.4785988296934	-25.7816523514887	-7.28002711455166
2.80000000000000	-7.27032082397836	-28.8974250362551	-6.67749916827312	-6.30091385484120	-28.9715007192690	-27.1797914780423	-7.96346800413330
2.90000000000000	-7.99236526119992	-30.3665191302748	-7.41399743379709	-6.99066249060767	-30.5042133258999	-28.6152143146374	-8.68551244156799
3	-8.75292920632324	-31.8715807646053	-8.19030641637641	-7.71769483641556	-32.0767366495863	-30.0879208612739	-9.44607638679205
3.10000000000000	-9.55192203570024	-33.4125209217526	-9.00642611601107	-8.48201089226489	-33.6890706903279	-31.5979111179518	-10.2450692162168
3.20000000000000	-10.3892464115689	-34.9892653862148	-9.86235653270110	-9.28361065815564	-35.3412154481249	-33.1451850846712	-11.0823935921081
3.30000000000000	-11.2647982143833	-36.6017556388466	-10.7580976664465	-10.1224941340878	-37.0331709229773	-34.7297427614320	-11.9579453949333
3.40000000000000	-12.1784665545448	-38.2499493922615	-11.6936495172472	-10.9986613200614	-38.7649371148850	-36.3515841482342	-12.8716137351000
3.50000000000000	-13.1301338812348	-39.9338207441931	-12.6690120851033	-11.9121122160765	-40.5365140238481	-38.0107092450779	-13.8232810617925
3.60000000000000	-14.1196762068719	-41.6533599443360	-13.6841853700147	-12.8628468221330	-42.3479016498665	-39.7071180519630	-14.8128233874307
3.70000000000000	-15.1469634658604	-43.4085727891460	-14.7391693719814	-13.8508651382309	-44.1990999929403	-41.4408105688895	-15.8401106464198
3.80000000000000	-16.2118600255367	-45.1994796768209	-15.8339640910036	-14.8761671643702	-46.0901090530694	-43.2117867958574	-16.9050072060964
3.90000000000000	-17.3142253653079	-47.0261143697865	-16.9685695270810	-15.9387529005510	-48.0209288302538	-45.0200467328668	-18.0073725458678
4	-18.4539149366937	-48.8885225233820	-18.1429856802138	-17.0386223467732	-49.9915593244936	-46.8655903799176	-19.1470621172535
4.10000000000000	-19.6307812121505	-50.7867600464084	-19.3572125504020	-18.1757755030368	-52.0020005357888	-48.7484177370099	-20.3239283927104
4.20000000000000	-20.8446749240782	-52.7208913615958	-20.6112501376455	-19.3502123693419	-54.0522524641393	-50.6685288041436	-21.5378221046381
4.30000000000000	-22.0954464873193	-54.6909876321340	-21.9050984419444	-20.5619329456884	-56.1423151095452	-52.6259235813187	-22.7885936678793
4.40000000000000	-23.3829475889557	-56.6971250148451	-23.2387574632986	-21.8109372320763	-58.2721884720064	-54.6206020685352	-24.0760947695156
4.50000000000000	-24.7070329186797	-58.7393829922376	-24.6122272017082	-23.0972252285057	-60.4418725515229	-56.6525642657932	-25.4001800992396
4.60000000000000	-26.0675620020667	-60.8178428255822	-26.0255076571731	-24.4207969349764	-62.6513673480949	-58.7218101730926	-26.7607091826266
4.70000000000000	-27.4644010885016	-62.9325861602636	-27.4785988296934	-25.7816523514887	-64.9006728617221	-60.8283397904334	-28.1575482690615
4.80000000000000	-28.8974250362551	-65.0836938038715	-28.9715007192690	-27.1797914780423	-67.1897890924047	-62.9721531178156	-29.5905722168150
4.90000000000000	-30.3665191302748	-67.2712446874841	-30.5042133259000	-28.6152143146374	-69.5187160401427	-65.1532501552394	-31.0596663108347
5	-31.8715807646053	-69.4953150118627	-32.0767366495863	-30.0879208612739	-71.8874537049360	-67.3716309027045	-32.5647279451652

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. global\bibsep=0pt commented out for all models 
   since it produced error for all \jtype options.
   
2. The error "!LaTeX Error: Command \c@author already defined."
   has been resolved by updating elsarticle.dtx.


------------------------------------------------------------------------


==> complexity.txt <==
0	168	160
1	208	320
2	248	480
3	288	640
4	328	800
5	368	960
6	408	1120
7	448	1280
8	488	1440
9	528	1600
10	568	1760

==> manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty




==> misBER_PSK_i2000.txt <==
3	0.0580406800000000	0.0577684500000003	0.0582495500000001
5	0.0144553199999996	0.0144838199999996	0.0147064299999996
7	0.00385785000000011	0.00382628000000011	0.00393502000000011
9	0.00154100000000003	0.00153652000000003	0.00159984000000003
11	0.000762430000000007	0.000770850000000006	0.000815850000000009
13	0.000328660000000000	0.000327160000000000	0.000352570000000000
15	9.96199999999972e-05	0.000105189999999997	0.000113689999999997
17	2.12400000000000e-05	1.93200000000000e-05	2.35100000000000e-05

==> misBER_PSK_i400.txt <==
3	0.0654195100000000	0.0652074400000000	0.0658688500000000
5	0.0217470300000000	0.0216784800000000	0.0220490600000000
7	0.00831923000000001	0.00821885000000000	0.00851920000000000
9	0.00410172999999999	0.00412150999999999	0.00424534999999999
11	0.00217356000000000	0.00216936000000000	0.00228008000000000
13	0.000953139999999999	0.000954649999999999	0.00102534000000000
15	0.000294510000000000	0.000288520000000000	0.000330290000000000
17	5.66700000000000e-05	5.53600000000000e-05	6.83300000000000e-05

==> misBER_PSK_i50000.txt <==
3	0.0558558600000000	0.0557837500000000	0.0562523100000000
5	0.0128770700000000	0.0129049900000000	0.0130136400000000
7	0.00304568000000000	0.00303026000000000	0.00307522000000000
9	0.00111480000000000	0.00110798000000000	0.00113781000000000
11	0.000545150000000000	0.000552480000000000	0.000580640000000000
13	0.000235520000000000	0.000234550000000000	0.000251810000000000
15	7.30799999999998e-05	7.61199999999997e-05	8.25599999999997e-05
17	1.52300000000000e-05	1.57200000000000e-05	1.77800000000000e-05

==> misBER_i2000.txt <==
3	0.106406690000000	0.106731430000000
3.30000000000000	0.0622815299999999	0.0633738699999999
3.60000000000000	0.0333355099999999	0.0337049199999999
3.90000000000000	0.0161530100000000	0.0168269900000000
4.20000000000000	0.00779975000000001	0.00822546000000000
4.50000000000000	0.00384843000000001	0.00418001000000001
4.80000000000000	0.00198213000000000	0.00214125000000000
5.10000000000000	0.000946470000000000	0.00117936000000000
5.40000000000000	0.000543170000000000	0.000661690000000000
5.70000000000000	0.000301510000000000	0.000399850000000000
6	0.000174450000000000	0.000233360000000000
6.30000000000000	0.000103840000000000	0.000101380000000000
6.60000000000000	6.96700000000000e-05	7.81600000000000e-05

==> misBER_i400.txt <==
3	0.122794300000000	0.122845080000000
4	0.0505311900000000	0.0512471100000000
5	0.0219505300000000	0.0224026000000000
6	0.0109700500000000	0.0113174900000000
7	0.00618285000000000	0.00655417000000000
8	0.00381035000000000	0.00420610000000000
9	0.00240232000000000	0.00271136000000000
10	0.00141571000000000	0.00170478000000000
11	0.000810840000000000	0.000916640000000000
12	0.000368300000000000	0.000477730000000000
13	0.000131920000000000	0.000177180000000000
14	3.79400000000000e-05	5.03600000000000e-05

==> misBER_i50000.txt <==
3	0.111870470000000	0.114815540000000
3.10000000000000	0.0833925000000000	0.0852412800000000
3.20000000000000	0.0542756100000000	0.0557576200000000
3.30000000000000	0.0264226700000000	0.0283329100000000
3.40000000000000	0.0100901900000000	0.0105552500000000
3.50000000000000	0.00259623000000000	0.00345446000000000
3.60000000000000	0.000451350000000000	0.000566340000000000
3.70000000000000	4.59100000000000e-05	7.78700000000000e-05
3.80000000000000	5.40000000000000e-07	5.39000000000000e-06

==> noise_A01G10r0.txt <==
1	2.42996842750187	1
2	0.361816763241999	1
3	0.283483479224470	1
4	1.93518896339976	1
5	0.261723997507550	1
6	1.77916155128747	1
7	1.89273585111754	1
8	0.620315771501532	1
9	1.19065664915877	1
10	8.62474309344294	2
11	0.815076993552939	1
12	0.157153194098569	1
13	0.571228781934440	1
14	0.100810656571879	1
15	0.596424919007225	1
16	0.712203758302683	1
17	0.135641331381315	1
18	9.51631415854164	2
19	0.846927712134812	1
20	0.292302758355774	1
21	2.18430098739831	1
22	1.17444468194160	1
23	1.56576879309518	1
24	0.327946760207234	1
25	4.87641385770414	2
26	2.36475023131983	1
27	0.00412699685180163	1
28	1.06763826470721	1
29	0.453548812787324	1
30	0.458221265526956	1
31	1.02184682466807	1
32	0.459074773381558	1
33	0.00460984853196248	1
34	1.18586171245979	1
35	0.223739385081001	1
36	0.0803921464566392	1
37	0.331067567611258	1
38	0.384628184813542	1
39	1.05800356400635	1
40	0.531659503439473	1
41	0.475062481031324	2
42	1.03381934225619	1
43	6.06756630678100	2
44	0.249176129302689	1
45	0.441543759286352	1
46	0.0269261994974991	1
47	0.742098319849642	1
48	0.0853149656912873	1
49	12.9051359041511	2
50	0.338595730021309	1
51	2.30718974037581	1
52	16.8065390923782	2
53	0.867775593972684	1
54	0.438064361126107	1
55	8.30677854743811	2
56	0.389500770963905	1
57	0.931750176614006	1
58	1.20576304887843	1
59	1.02125774616471	1
60	0.190989420247841	1
61	0.0271508369412635	1
62	0.555118902967644	1
63	9.99142141136655	2
64	1.27212028110039	1
65	0.667813341500724	1
66	0.910776016078354	1
67	1.05267803099034	1
68	0.427199293430865	1
69	0.688838339002031	1
70	1.19829922927499	1
71	0.247457952125263	1
72	0.844733711961044	1
73	0.849617302678800	1
74	2.30657297317478	1
75	1.70095270471251	1
76	8.41679942579889	2
77	4.24539402983975	2
78	0.842555517705269	1
79	0.961657957223329	1
80	0.888374702292468	1
81	18.9163753443249	2
82	1.12331425958842	1
83	0.578163340675228	1
84	0.410310225828305	1
85	1.00265489986213	1
86	0.490773048548577	1
87	1.26035451841525	1
88	2.00481319036761	1
89	0.304505117860782	1
90	0.363203665834863	1
91	0.0578843984491967	1
92	1.06718342047092	1
93	0.676424237672654	1
94	0.252453550706925	1
95	1.91066719078524	1
96	0.915356919000047	1
97	0.940144942266218	1
98	1.74346399170848	1
99	1.41484583281253	1
100	0.484102254652915	1
101	5.30399559473043	2
102	1.17627806113663	1
103	0.754808667411421	1
104	0.00141054873326337	1
105	1.25406120773463	1
106	0.546744433676627	1
107	0.735355041208454	1
108	0.756077856404450	1
109	1.97470748729788	1
110	0.329711424997622	1
111	1.60901285101865	1
112	9.53298229561486	2
113	0.0249524334189855	1
114	0.355872279070031	1
115	0.516817438651862	1
116	0.887479404587351	1
117	0.637178487201119	1
118	0.110897549706261	1
119	0.310654911893074	1
120	0.578100007827912	1
121	0.475524665398504	1
122	0.721366991207080	1
123	1.37013716330570	1
124	11.1566436490188	2
125	0.148839775424428	1
126	0.236035644855455	1
127	15.9640377932629	2
128	0.257211909521220	1
129	0.0695597701182920	1
130	0.103799039189340	1
131	0.436501148425536	1
132	0.926094999471242	1
133	1.56802852073084	1
134	1.24362970575867	1
135	0.230549272537495	1
136	0.335603822076224	1
137	0.406721273331928	1
138	0.621799091341462	1
139	0.0114872261341042	1
140	5.92659795837395	2
141	0.0687555533293624	1
142	1.61003707873179	1
143	0.187034372232715	1
144	0.730761386776219	1
145	1.37743850347020	1
146	0.873068216507411	1
147	0.525401652549943	1
148	0.736997846759805	1
149	1.41089525544194	1
150	0.0313704062680540	1
151	0.185254701977038	1
152	0.349281907932582	1
153	6.32195398433339	2
154	1.08888301706389	1
155	2.35313673520053	1
156	2.48782445404433	1
157	0.197965572095226	1
158	0.945361175620147	1
159	0.795836328368697	1
160	0.0897365350466332	1
161	0.170593256528294	1
162	0.599750441177628	1
163	0.706568072737321	1
164	1.21485001025535	1
165	0.223225742091346	1
166	0.369662450727700	1
167	0.546501152528594	1
168	1.11848970385299	1
169	0.0902705825842489	1
170	0.440656812137591	1
171	1.17476174186574	1
172	0.297240150903039	1
173	0.194183578747852	1
174	0.0905569245425025	1
175	0.223315515921981	1
176	1.26892862624840	1
177	0.482404188650387	1
178	1.44153375498000	1
179	0.304453003301803	1
180	1.40839131186517	1
181	1.30144825522335	1
182	0.0853904861311857	1
183	0.478953111388876	1
184	0.262837051462314	1
185	1.58684009267474	1
186	0.403981933770877	1
187	1.15170295765299	1
188	1.15312511362364	1
189	0.525595064004378	1
190	4.31500365809377	2
191	0.126600171364250	1
192	2.11498977399600	1
193	0.994219528019514	1
194	15.9245163996232	2
195	0.310850671127169	1
196	0.969608402564479	1
197	0.589149147409441	1
198	0.331433374521036	1
199	1.29805312346251	1
200	1.07170244814595	1
201	4.23508416914588	2
202	1.42240881920290	1
203	0.311850983326234	1
204	0.913028636948312	1
205	11.2449093100849	2
206	2.42035454071252	2
207	1.12342247845223	1
208	0.648210384683139	1
209	0.0873710710727538	1
210	1.63467919020962	1
211	0.784506356418389	1
212	1.11038917436457	1
213	0.933611512715081	1
214	0.0234872754045413	1
215	1.10067882105657	1
216	0.893710158986943	1
217	0.346268765153286	1
218	0.244883857645318	1
219	0.351578337110238	1
220	0.229059963560974	1
221	0.564432429837187	1
222	0.730968301613962	1
223	0.319759874998002	1
224	7.29276052052665	2
225	1.33988906624606	1
226	1.27869308452129	1
227	1.61410069797755	1
228	0.569768680280205	1
229	0.00203152352315505	1
230	0.957539095092351	1
231	0.737782095316900	1
232	0.341394315191806	1
233	0.888577325956249	1
234	1.17972358910986	1
235	1.38147479284276	1
236	11.6623178362804	2
237	0.0185126025186341	1
238	0.403892314548498	1
239	13.8869096605043	3
240	0.327735971645071	1
241	0.545407198944167	1
242	0.687198639344900	1
243	0.371951029113108	1
244	1.42053223332009	1
245	0.335666479266998	1
246	1.97624295734672	1
247	3.84921755633394	2
248	0.789857804258402	1
249	0.0960403820367353	1
250	0.377406739391613	1
251	0.830014506033521	1
252	0.143166617061069	1
253	0.0401434010883220	1
254	1.01328331353283	1
255	1.29671312386410	1
256	0.217591805493440	1
257	0.861256499341607	1
258	7.33541424339556	2
259	15.9353000796744	2
260	0.662772555629810	1
261	0.767534455160236	1
262	5.40808239694777	2
263	0.0653325508051377	1
264	1.58649110299976	1
265	1.07746784643043	1
266	0.695205414288195	1
267	1.64762519266785	1
268	2.96310874047386	2
269	0.704982762295556	1
270	1.15145038712237	1
271	1.85946482253658	1
272	2.37145856446597	1
273	0.381319968136835	1
274	0.694781190760983	1
275	1.00011026298505	1
276	1.13527903178244	1
277	0.153609372583577	1
278	0.134818517769472	1
279	0.826630003729641	1
280	1.96884566482606	1
281	0.123437829528995	1
282	2.63222888961700	2
283	1.77109531493908	1
284	0.158840163315134	1
285	6.32313690888931	2
286	1.27577045077744	1
287	0.300039851381201	1
288	1.97831024377941	2
289	0.522584041796561	1
290	1.57318031778068	1
291	0.769435282833306	1
292	0.578758488173865	1
293	0.331622862338979	1
294	1.12881659686397	1
295	0.248219159154075	1
296	0.556922305588189	1
297	0.643140697847378	1
298	0.739145323470958	1
299	1.32274459546268	1
300	0.676793568687491	1
301	0.352887898821041	1
302	1.59742869051544	1
303	1.40188485101040	1
304	0.357645575884677	1
305	0.358909579130730	1
306	0.924598931745386	1
307	0.365597737816265	1
308	0.766782267469211	1
309	0.0157235695459804	1
310	0.716511706544250	1
311	0.867157849702732	1
312	1.51095041821680	1
313	0.859446942129145	1
314	5.00581254871607	2
315	0.773093647119176	1
316	0.578618241114083	1
317	0.197131547774837	1
318	0.0410342921333968	1
319	1.51084929326905	1
320	0.484784059290943	1
321	0.442595082487348	1
322	0.743105043251869	1
323	1.24002907542223	1
324	1.76512258245514	1
325	0.410994146845155	1
326	0.390830116489417	1
327	0.713716570639013	1
328	0.663944697786351	1
329	0.483046980202877	1
330	0.873795450933656	1
331	0.692239813663570	2
332	0.425122112980145	1
333	0.128362411504744	1
334	1.93234877121417	1
335	0.541857596918215	1
336	0.885521307157044	1
337	0.0378686874686371	1
338	0.0314795942493119	1
339	1.90261018357390	1
340	10.2586452963239	2
341	0.154523569904571	1
342	0.434016263404277	1
343	0.0374273724358747	1
344	0.109007569010732	1
345	1.83202314803108	1
346	1.10684615753157	1
347	0.561533111845096	1
348	0.262805964862411	1
349	1.85416368837097	1
350	0.257336215331609	1
351	1.11113688897200	1
352	0.752619345257845	1
353	0.718945597326202	1
354	1.28753899766606	1
355	2.29122955762163	1
356	0.147585045447490	1
357	2.91466617893721	2
358	0.187214236645335	1
359	0.303181643499319	1
360	2.31134437087515	1
361	0.115950894954695	1
362	0.167839318547587	1
363	0.366298762728395	1
364	0.216873656269027	1
365	1.23623741797461	1
366	0.0825200718312855	1
367	0.0298978414542262	1
368	0.661345961397674	1
369	0.557243832549528	1
370	0.100903156077274	1
371	0.127926821058864	1
372	0.388609205581509	1
373	1.63524241847467	1
374	13.6333070249863	2
375	1.19719663677228	1
376	17.6534991139886	2
377	0.985498676899887	1
378	25.8403551245206	2
379	0.199286993163391	1
380	0.438727786477996	1
381	2.02130340003063	1
382	0.397980761549776	1
383	1.54214410582570	1
384	0.412660430662936	1
385	4.53069048878672	2
386	13.1955869904259	2
387	1.17392116999215	1
388	0.578686220955418	1
389	0.360030261727629	1
390	2.06228446701634	1
391	0.667354672391180	1
392	0.481113316763553	1
393	0.804328143936495	1
394	0.0616113791488288	3
395	0.442693468312521	1
396	0.502763791101670	1
397	0.505153762277954	1
398	20.3522146591696	2
399	1.30120266954646	1
400	0.702030652877015	1
401	1.22344659010779	1
402	0.570124428848334	1
403	0.505394012196570	1
404	0.441427845516248	1
405	0.468926660770443	1
406	5.12932916763525	2
407	0.237131830589283	1
408	0.428235249688304	1
409	1.11371072362824	1
410	0.364958609465657	1
411	1.82742902038453	1
412	0.872757457174500	1
413	1.21966885016362	1
414	0.980200568303706	1
415	1.82818743674860	1
416	3.28575092295731	2
417	0.344328455710745	1
418	1.70026214473979	1
419	1.48587370377394	1
420	0.352062169872363	1
421	1.03645041604771	1
422	1.35634645044858	1
423	0.918262952057564	1
424	0.604622208480961	1
425	0.614244380561938	1
426	0.0320751620401274	1
427	1.05187073943343	1
428	1.10447694869903	1
429	0.740518464413358	1
430	1.68206712419577	1
431	0.294930283221103	1
432	1.41175802814240	2
433	1.09296886665535	1
434	0.359150336013058	1
435	1.39248673729460	1
436	0.348040470637418	1
437	7.23250027067832	2
438	1.77748031766970	1
439	0.867942029925034	1
440	0.171004929978727	1
441	2.04241530580140	1
442	1.05410984746815	1
443	0.0169156944448703	1
444	4.81555308372143	2
445	2.40274520062776	1
446	14.0763003851150	2
447	1.32840009953205	1
448	0.184714187005450	1
449	1.06485496889264	1
450	1.53484954364330	1
451	0.288671075986219	1
452	0.0681637256532370	1
453	0.288373151383390	1
454	0.805075996175117	1
455	1.82698508992890	1
456	1.07243259739741	1
457	1.87489219068513	1
458	0.129734439376923	1
459	0.951530758979746	1
460	1.46785972935112	1
461	0.918985409350602	1
462	0.862594353462633	1
463	1.07495152490272	1
464	11.1593441680916	2
465	0.773759315521787	1
466	0.539885187127058	1
467	0.370740256910161	1
468	1.25080108690415	1
469	1.26206580300250	1
470	0.408533896295056	1
471	8.24883736831438	2
472	0.799304743444674	2
473	0.576393074829909	1
474	1.73754520904102	1
475	0.426358967827027	1
476	1.09582456761703	1
477	1.56228510169723	1
478	0.437399921614790	1
479	0.318284108372438	1
480	5.84865225697531	2
481	1.56879561667753	1
482	9.52060145534526	2
483	1.31223766128238	1
484	0.415142257734166	1
485	0.150182805792524	1
486	0.300037737537369	1
487	1.17681817908949	1
488	0.152397257281781	1
489	2.59778418069484	2
490	0.852471085568132	1
491	0.582815048958688	1
492	2.08830674639166	1
493	16.6582429432773	3
494	0.736324803722991	1
495	4.49098201468904	2
496	1.27683991422981	1
497	0.537016831123488	1
498	0.469469278413020	1
499	1.18430146870120	1
500	0.0717769649891530	1

==> noise_A03G100r0.txt <==
1	0.539217721802712	1
2	1.47132924826400	1
3	0.822305571038596	1
4	0.648275522780660	1
5	11.6031053879482	2
6	0.835376690443622	1
7	0.529268114532487	1
8	0.0981371325583726	1
9	12.8150212197913	2
10	0.419786465139175	1
11	0.121042387193237	1
12	13.3451457017832	2
13	3.07013409349963	1
14	1.38705987972518	1
15	0.162150499839196	1
16	0.0522753931226462	1
17	0.679804027817198	1
18	0.471820489767281	1
19	0.635552486675362	1
20	1.97341275442983	1
21	0.690422180348526	1
22	0.784396282735938	1
23	12.1600360609813	2
24	1.60499507804393	1
25	0.968435051852447	1
26	1.00737262885663	1
27	0.520236360700619	1
28	11.0072945507290	2
29	0.594212038262734	1
30	23.1400856352082	2
31	0.0777304440146001	1
32	0.959645623289993	1
33	6.82079673756727	2
34	2.22196122131473	1
35	14.8068609864348	2
36	12.7426922275340	2
37	1.15101283975798	1
38	0.191460541751291	1
39	1.81609399918081	1
40	2.68983721932309	2
41	0.311183827271627	1
42	0.164999389666243	1
43	0.742179837270862	1
44	13.6861922016664	2
45	0.345036620967740	1
46	1.59498362585292	1
47	2.97709628011354	2
48	2.22018163086800	1
49	0.443921981996306	1
50	9.22207399587056	2
51	0.278206670040069	1
52	0.772441069565900	1
53	0.828667646721211	1
54	1.22006247260112	1
55	0.919333490725404	1
56	0.317502918191124	1
57	15.9041109925260	2
58	0.865702406247596	1
59	1.14607309108301	1
60	0.967901644382360	1
61	2.30279756268954	1
62	3.67249098249238	2
63	0.225283000242778	1
64	1.06428103106113	1
65	1.68290145687148	1
66	0.227520681098461	1
67	12.4709197346648	3
68	2.82983276235054	2
69	0.383570232876778	1
70	0.745839606876321	1
71	0.230147083669411	1
72	0.0261357430756066	1
73	16.6485929649035	2
74	0.224949224834634	1
75	3.79841224443736	2
76	0.952481966973226	1
77	0.734045680572532	1
78	0.867502979451966	1
79	6.69824049152132	2
80	1.23020921448837	1
81	0.921495214394342	1
82	0.927113377682141	1
83	1.70265919635757	1
84	0.381374230063510	1
85	0.515554741220571	1
86	0.149930171440517	1
87	0.483430896055416	1
88	0.318540046889592	1
89	0.622491486207309	1
90	1.42264486842013	1
91	11.5245477158291	2
92	1.58495833836724	1
93	8.88998150619607	3
94	1.45644395763641	1
95	0.375084907052549	1
96	0.685098322261988	1
97	0.382694841848166	1
98	3.83208681728870	2
99	0.908290251247407	1
100	0.258224782293161	1
101	0.794949524675854	1
102	0.858062703421165	1
103	0.511841714903272	1
104	0.590020289809499	1
105	1.09509558503505	1
106	0.0930012475391110	1
107	0.491062023004333	1
108	0.426507535502139	1
109	1.22551483811417	1
110	0.770205220050919	1
111	0.131260278690381	1
112	0.471074316940059	1
113	0.364239990210298	1
114	12.0807054300157	2
115	1.06162271055411	1
116	1.41682103222673	1
117	0.333232940459228	1
118	0.0751836951206269	1
119	0.317588665883970	1
120	1.10528879153020	1
121	0.521555922233069	1
122	3.52648598980340	2
123	0.939607461813968	1
124	24.2814920364687	2
125	3.57167249921181	2
126	0.348722318850342	1
127	0.875351132684495	1
128	0.595163370159739	1
129	0.128498997760070	1
130	0.334995332760974	1
131	0.576104349111559	1
132	1.46136830881627	1
133	14.3514779218649	2
134	1.04850668190708	1
135	0.982481830936920	1
136	10.6067727366219	3
137	0.440291720634570	1
138	0.289962836520664	1
139	0.656496904836819	1
140	2.48771429086207	3
141	1.65657498616643	1
142	0.661504534939626	1
143	1.76545250955425	1
144	0.219678873856736	1
145	0.299227628106058	1
146	1.07914923400427	1
147	1.20916529536136	2
148	18.1231236034798	2
149	0.162865865168300	1
150	1.55279965873527	1
151	0.168441916927451	1
152	0.910816161073977	1
153	0.338701346047351	1
154	1.65694780395473	1
155	0.303815210075856	1
156	16.0168443306448	2
157	12.6594058417340	2
158	27.1284675401236	2
159	10.4907229807791	2
160	1.07105751235661	1
161	0.567365946721482	1
162	0.585433147468379	1
163	0.933444787187792	1
164	0.515364453710865	1
165	0.645902241848123	1
166	0.833850640524500	1
167	0.112133407095524	1
168	1.09757364388173	1
169	0.314308639358454	1
170	0.00494775827224557	1
171	20.8826916159377	2
172	0.998088305764442	1
173	0.917796802207352	1
174	0.215925412089038	1
175	0.0194784894648490	1
176	0.298876177606891	1
177	0.956931245742765	1
178	0.00209138463133296	1
179	0.679172876042720	1
180	0.727463545481903	1
181	8.53706212638715	2
182	1.04572002182748	1
183	9.60099039861486	2
184	1.42504753610156	1
185	0.0394553472541531	1
186	0.787645690770175	1
187	0.0453725553534798	1
188	0.658789682416277	1
189	6.02615501483399	2
190	0.259567730400154	1
191	2.72697314082247	2
192	1.70718436311124	1
193	15.1203445990011	3
194	0.452310010044596	1
195	5.53472757559911	2
196	7.53236384461751	2
197	4.12048985345913	2
198	0.365060592264802	1
199	1.73964535679579	1
200	0.0884407998991253	1
201	0.668051611462487	1
202	0.529091876285754	1
203	0.965178334912637	1
204	1.67260421774338	1
205	1.69706093654636	1
206	0.596989156851890	1
207	0.171237508909050	1
208	0.0835801844223071	1
209	8.22833501283757	2
210	0.112414393337905	1
211	0.894337389168027	1
212	0.291869805522602	1
213	1.26323752429881	1
214	0.464639985352699	1
215	1.08875371208455	1
216	0.453116853077819	1
217	1.02261594065286	1
218	13.3599109515802	3
219	0.233345699683992	1
220	9.55616486160369	2
221	2.24635590440549	2
222	0.667963665076978	1
223	0.624372250466583	1
224	17.2982260170311	2
225	0.529073460846992	1
226	1.26487963345524	1
227	0.575394651405020	1
228	12.7516145311506	2
229	1.87017196111384	2
230	1.13054729383045	1
231	20.0826844556554	2
232	0.725759168332657	1
233	22.6843593877355	2
234	0.246538759306341	1
235	0.542219464871244	1
236	0.173823663520607	1
237	0.409533525621243	1
238	0.252040608522560	1
239	1.64274369088673	1
240	0.887275408602638	1
241	1.03187481784043	1
242	0.803310123073103	1
243	0.190110770883493	1
244	0.871923269043921	1
245	0.512359506148169	1
246	2.41188256032947	1
247	21.1271498419634	2
248	5.20942042162654	3
249	10.7912438021365	2
250	0.567099682971333	1
251	0.421008342089865	1
252	1.73984914536167	1
253	9.20435505176754	2
254	1.61088028745259	1
255	0.723120053551681	1
256	0.175947688875344	1
257	0.126616318714917	1
258	0.0628120941550385	1
259	23.9536844651400	2
260	7.28093439690329	3
261	1.03126824586693	1
262	0.396380003703156	1
263	18.6646123072696	3
264	0.111270055211058	1
265	1.18793447710454	1
266	0.393753055421551	1
267	6.62009360457901	3
268	2.29006010909859	2
269	0.389584579352775	1
270	2.96751130011449	1
271	0.752808394193003	1
272	5.01499167611661	2
273	0.525314391912442	1
274	6.35150025561153	2
275	0.415753580696904	1
276	1.18570744197404	1
277	1.09098839285436	1
278	0.806671055569909	1
279	2.07682871072221	1
280	8.94185106529851	2
281	11.1937840391777	2
282	4.58975624235253	2
283	0.720789535127175	1
284	9.94004042123624	3
285	0.187529029260564	1
286	0.566507975602528	1
287	0.333841106126846	1
288	0.434706887937353	1
289	0.353367476088786	1
290	0.877250971036825	1
291	0.103615937858086	1
292	0.792553859018019	1
293	2.06346813051844	1
294	8.50831885324284	2
295	0.574405630158119	1
296	3.24043655276787	3
297	1.47093649500478	1
298	5.82759873784652	2
299	0.0571155905821676	1
300	1.37165509074221	1
301	0.329711194328405	1
302	0.937283149897111	1
303	0.0877984832727363	1
304	0.273573351355245	1
305	0.622746199817723	1
306	1.61691871384722	1
307	0.337928510628411	1
308	1.22354307836426	1
309	0.0643417686360045	1
310	0.832377038561455	1
311	17.3452056501432	2
312	0.398900789888486	1
313	1.84184033778279	1
314	1.26995580673626	1
315	0.372418623570135	1
316	1.49255624631896	1
317	1.12513420149490	1
318	0.0378866910783073	1
319	24.0920583004903	2
320	0.0727259750733954	1
321	0.331973901573974	1
322	0.404625533371716	1
323	1.61529957699168	1
324	46.8463861749833	2
325	2.29035872477554	1
326	1.39768851401415	1
327	9.63596322587402	2
328	16.2046642049445	2
329	0.951977004044757	1
330	0.530466352733414	1
331	8.35997983276833	2
332	1.43180269693308	1
333	0.649309809094414	1
334	8.75276310741660	2
335	0.587952161987626	1
336	0.428500460325134	1
337	0.450662365189253	1
338	8.10334890246734	3
339	1.18040706106810	1
340	0.838785659777578	1
341	1.18020883500994	1
342	4.37112446528619	2
343	0.842805958108824	1
344	0.968437736581995	1
345	21.5979891303403	4
346	0.645873166808875	1
347	0.506729340233240	1
348	1.63143307921828	1
349	1.07958487254412	1
350	0.129259759716239	1
351	0.479804359079797	1
352	14.0402509791911	2
353	1.77273204787614	1
354	0.231433737151506	1
355	0.174746821924761	1
356	0.688408811085076	1
357	5.11865491115934	2
358	0.165841739709697	1
359	0.913480691621181	1
360	0.260442226528040	1
361	2.00456086370684	1
362	1.68197502735102	1
363	1.61266099886270	1
364	0.0180266048457325	1
365	0.278724991652479	1
366	0.472722401310895	1
367	0.470332647897086	1
368	6.79396512825903	2
369	0.274750675236211	1
370	1.83592340133380	1
371	1.51862522726503	1
372	0.904907005024194	1
373	0.0680704289382896	1
374	1.30305278110945	1
375	0.953660827780377	1
376	1.10957176559003	1
377	0.572509061522485	1
378	7.80541353283954	2
379	0.599595458895489	1
380	1.56035522589008	1
381	21.4583214331450	2
382	7.42978817579802	2
383	0.554511032930318	2
384	0.595094622272136	1
385	0.670466307128278	1
386	0.317311165079481	1
387	1.16702078350153	1
388	9.53560071364572	2
389	0.478422314663593	1
390	1.16115436500934	1
391	0.301980630509706	1
392	21.6369833195843	2
393	21.2832797065083	2
394	1.12040739592046	1
395	12.7089933328055	2
396	0.235134413245359	1
397	13.6013606841649	2
398	3.94413265909003	2
399	1.41988973538683	1
400	0.812466024848813	1
401	0.595414329705379	1
402	9.11831865555554	2
403	0.887501781540651	1
404	19.6416173167205	2
405	0.865247009768897	1
406	0.0262561962202045	1
407	1.47816110383207	1
408	0.950909355910336	1
409	1.84296700922254	1
410	1.92002789091062	1
411	0.566323013092232	1
412	0.478065816686868	1
413	35.1444624601802	2
414	0.254298456348935	1
415	9.72507979075486	2
416	0.364507712800979	1
417	0.815175669986301	1
418	1.24933168039475	1
419	0.881586121711393	1
420	17.1606261070556	2
421	0.576643284920705	1
422	16.1090307154831	2
423	0.951407798134561	1
424	0.934900631737003	1
425	1.52696094205468	1
426	1.48684899448888	1
427	1.96567037139549	1
428	1.65382262159825	2
429	1.17432081425540	1
430	0.866416947935567	1
431	6.74067352099427	2
432	1.18918979419551	1
433	0.633584391212356	2
434	0.511183049898109	1
435	0.478925063496669	1
436	2.81465226959016	1
437	0.833355071611047	1
438	11.4872115370436	2
439	0.0613485847416184	1
440	0.589195921252210	1
441	0.927444245518052	1
442	1.84978239023909	1
443	0.159231506037442	1
444	1.83678561967776	1
445	0.443333400933317	1
446	0.838587667045684	1
447	0.698795368765807	1
448	4.55829123434676	2
449	0.0834018480565643	1
450	17.4928930154738	3
451	0.978944289117407	1
452	0.238992220368562	1
453	0.396228161166671	1
454	30.0078523746840	2
455	1.84022770684786	1
456	1.83270594640994	1
457	0.0981758892761529	1
458	1.12104959087442	1
459	1.01175189611703	1
460	1.00302329156176	1
461	0.459255587809911	1
462	0.899601790450502	1
463	0.314294428064172	1
464	0.230080822108966	1
465	0.0272383220515373	1
466	0.999544040597239	1
467	2.87467098944274	2
468	0.0546506386518007	1
469	1.25584702318206	1
470	6.47864732526383	2
471	0.167981677686429	1
472	1.04015231641714	1
473	5.67482957269178	2
474	1.46820102693310	1
475	24.9058789304241	2
476	0.755507517194783	1
477	1.02670095578935	1
478	0.529768175252129	1
479	0.453715539468847	1
480	0.945975759868254	1
481	0.363496806504806	1
482	7.79297870897306	2
483	0.325460678264375	1
484	2.22502439593548	1
485	11.6079763451324	2
486	0.496207072131000	1
487	0.637962809993307	1
488	0.228108462902756	1
489	9.81770691342970	2
490	2.63490156337666	2
491	0.765950935555174	1
492	21.4155979853149	2
493	0.0208433276435971	1
494	1.80614072398193	1
495	2.18275474872370	1
496	0.347464339222559	1
497	0.368825098398302	1
498	1.07976504279274	1
499	0.172138982312724	1
500	0.248423549979718	1

==> noise_A03G100r9.txt <==
1	2.02988343791292	1
2	2.00678919387774	1
3	0.110538839806303	1
4	0.412008938963661	1
5	2.40635655160806	2
6	15.9724763296732	2
7	0.0697132286959549	1
8	0.356936246380321	1
9	1.23476470027322	1
10	1.05245246078892	1
11	0.541381175969851	1
12	0.0402302297569106	1
13	0.759531024551115	1
14	0.289812894745756	1
15	1.27411770792815	1
16	1.22352833710731	1
17	0.716752374884653	1
18	0.480816103962183	1
19	15.5888814820536	2
20	12.5710588474924	2
21	3.02621361715169	2
22	0.180299480038211	2
23	22.3071571677906	2
24	10.1041484843158	2
25	1.73038715298928	2
26	0.325433773512828	2
27	3.48411492997582	2
28	0.712560024224631	2
29	2.43366381920858	2
30	0.215824758889958	2
31	12.3340168256667	2
32	1.90939376131982	2
33	12.6402557322339	2
34	5.67679049562006	2
35	2.24328561346596	2
36	16.9876215477565	2
37	7.13530145246382	2
38	14.0595631572594	2
39	12.6052676290707	2
40	22.6555931400133	2
41	8.28522485508507	2
42	17.0410152861676	2
43	20.9550983419746	2
44	25.7490568133234	2
45	11.7556530982340	2
46	6.23854646856435	2
47	5.86545342175320	2
48	1.93485182562870	1
49	0.823432840678504	1
50	0.386740924718629	1
51	0.0476280191426846	1
52	0.607589649212546	1
53	1.71806020275025	1
54	1.13492642566762	1
55	0.469166460803601	1
56	0.533247649087353	1
57	1.07828009548540	1
58	0.248637083145942	1
59	0.357126950868656	1
60	0.747540427594590	1
61	0.229682794199521	1
62	1.42327164568086	1
63	1.27793640541500	1
64	0.355390517161063	1
65	1.02090879309776	1
66	1.24412085588316	1
67	0.847202936400516	1
68	0.705426389835157	1
69	1.22624206700543	1
70	1.13657285943279	1
71	0.243755794953163	1
72	0.830405086244844	1
73	1.10424403370658	1
74	0.575710128547288	1
75	0.380568423100713	1
76	0.318533152802205	1
77	0.0846193576381730	1
78	1.67597954077825	1
79	0.545101941838615	1
80	1.44408333921163	1
81	0.447074610875641	1
82	0.536394149808215	1
83	0.348551326759250	1
84	1.18411347604774	1
85	0.205834946043710	1
86	0.132428118463232	1
87	0.522888368780755	1
88	0.939826147053472	1
89	1.36214823799288	1
90	0.791865873052905	1
91	0.662967286937222	1
92	0.585480099154350	1
93	0.216993244111812	1
94	0.695800178999563	1
95	1.54520837592296	1
96	3.64351553344219	1
97	0.768454870888304	1
98	0.211458753126046	1
99	0.750431240047565	1
100	0.197894659117379	1
101	0.145306173291834	1
102	1.74681993135426	1
103	1.56004550150892	1
104	0.583290298330680	1
105	1.52950910544316	1
106	0.453883176217522	1
107	0.570670490058798	1
108	0.680137010463710	1
109	1.20115582856259	1
110	0.826074893680578	1
111	0.620320825328251	1
112	0.566495926456396	1
113	0.226099223752638	1
114	2.33948613681004	1
115	0.585150826484711	1
116	0.249082479900208	1
117	0.358538480057598	1
118	1.34650815181140	1
119	10.3765766781734	2
120	7.06089585331597	2
121	2.59015881756555	2
122	11.9003480101872	2
123	5.35166868774805	2
124	2.12977220279800	2
125	8.25735723086376	2
126	0.578355914749230	1
127	1.05760432385947	1
128	0.372790871462814	1
129	0.201445436592876	1
130	1.45534795962636	1
131	0.470374813076907	1
132	0.854593568671779	1
133	1.36924647108332	1
134	0.976297359748473	1
135	0.715729573160280	1
136	2.95172337244358	1
137	0.164451206951682	1
138	0.692174289355607	1
139	1.26799117646262	1
140	1.80177610889130	1
141	0.806502782755175	1
142	1.37787926435260	1
143	0.677363150069370	1
144	1.29467278095737	1
145	0.420764675628619	1
146	0.659495687535400	1
147	1.56468200827433	1
148	0.849230159844778	1
149	0.260974329250296	1
150	1.12520747200260	1
151	0.378959578206035	1
152	0.436825668942123	1
153	0.457481659835114	1
154	0.850355972112623	1
155	1.11515821487477	1
156	0.816963031307287	1
157	0.115828036453047	1
158	0.564564793447878	1
159	0.840062812901018	1
160	0.437458568529239	1
161	1.33523205558473	1
162	1.04964180991684	1
163	1.35551079961675	1
164	0.265885388119771	1
165	0.367997771379189	1
166	1.05398908694286	1
167	0.314784720754646	1
168	1.78463879637017	1
169	0.941281340972141	1
170	0.395725438133963	1
171	0.718357968351237	1
172	0.648749301206156	1
173	0.177873494824908	1
174	1.10340746447565	1
175	0.579019843951491	2
176	11.2315943127803	2
177	5.13091180207559	2
178	6.98094792418292	2
179	17.0690874219074	2
180	6.72186886772823	2
181	0.0934159813083232	2
182	6.16798490513643	2
183	4.06833236623204	2
184	11.9143622023442	2
185	11.7449933944562	2
186	19.8018539646364	2
187	2.37273568832259	2
188	6.11957755731471	2
189	5.73074785869987	2
190	1.70491099407442	2
191	2.57413925900082	2
192	5.31795018159194	2
193	31.2536061357441	2
194	11.6060354028641	2
195	3.03063598113903	2
196	20.8559855596672	2
197	1.05728299020449	1
198	0.0858943817465786	1
199	0.860149267354984	1
200	1.01040757506971	1
201	0.254122080961721	1
202	1.09254561370943	1
203	0.0276125512033946	1
204	0.400491181340913	1
205	0.274971923472844	1
206	0.287429699539453	1
207	2.15198487958739	1
208	0.203069733676079	1
209	0.502468737762306	1
210	1.19995671939268	1
211	0.0858672633585510	1
212	1.72937535085351	1
213	1.48646285795384	1
214	1.11496582773093	1
215	0.117648979449634	1
216	0.992835297268909	1
217	1.27774347080810	1
218	0.821223614994815	1
219	0.111020013775678	1
220	0.203523227515030	1
221	0.600504627226617	1
222	0.462283210510138	1
223	0.833822399231695	1
224	0.231302551620209	1
225	1.18965859942658	1
226	0.312448486698259	1
227	1.83994879019768	1
228	1.27558797591002	1
229	0.0745412539467624	1
230	1.20691483501174	1
231	0.739979522618417	1
232	0.971227966638732	1
233	0.0280770066463702	1
234	1.08070842627204	1
235	0.956180076584243	1
236	0.391411790793278	1
237	5.81095574043742	2
238	10.0883858708707	2
239	17.1692537486969	2
240	30.8866230996628	2
241	4.67990581523404	2
242	9.72792626189795	2
243	5.42584031576254	2
244	20.2399499524006	2
245	12.5197764420626	2
246	1.25132925666186	2
247	0.957029321662539	1
248	1.47057837892654	1
249	0.803372617568296	1
250	1.53713619858063	1
251	1.27403342550386	1
252	0.604517552260210	1
253	0.253604247520854	1
254	1.47757952475758	1
255	0.439535892991437	1
256	0.821224835686207	1
257	0.771146651791367	1
258	0.437604964891186	1
259	1.91425409256426	1
260	0.108489659402006	1
261	1.07904644219133	1
262	0.498327766640615	1
263	0.247120016027870	1
264	0.143407776756607	1
265	0.166580012105337	1
266	0.114120525952689	1
267	0.187482098921821	1
268	0.651549681846049	1
269	1.66719610866689	1
270	1.29095752127153	1
271	1.36670159433440	1
272	5.64480016505541	2
273	12.6032059706342	2
274	7.21860385672418	2
275	1.23262491790859	2
276	2.14608536811925	2
277	4.49165183052175	2
278	10.3693143789145	2
279	4.00792354082074	2
280	8.16598962434555	2
281	3.35553196960139	2
282	13.7815380233330	2
283	6.09077566749297	2
284	3.27861186492111	2
285	24.2999871397566	2
286	5.90609290660965	2
287	8.75753749620395	2
288	5.85035420943863	2
289	6.39307816943581	2
290	10.9635187589736	2
291	29.9438689881949	2
292	22.5490517477114	2
293	9.34458082561113	2
294	21.6321816954838	2
295	6.27712238792948	2
296	12.9527095337731	2
297	14.5548498515943	2
298	2.39932588049176	2
299	2.67480788749301	2
300	11.0481937850614	2
301	40.0537653994193	2
302	3.93041229524411	2
303	7.55675562917519	2
304	28.3390493892715	2
305	11.8141989496624	2
306	6.16731689375215	2
307	3.19360491860361	2
308	13.5059051416225	2
309	1.89116184275621	2
310	28.2391767513720	2
311	0.741785638355465	2
312	0.680901275214579	2
313	17.9017307120346	2
314	6.49299780854255	2
315	7.94194554907569	2
316	17.9102333444224	2
317	4.24278899701067	2
318	9.43365910254104	2
319	0.705568818213143	2
320	20.0046611879694	2
321	4.98813360716502	2
322	12.9304472419297	2
323	9.65498498385541	2
324	11.3402593797452	2
325	1.48508560501676	2
326	3.84253348938483	2
327	22.3271985454643	2
328	18.3966418003762	2
329	4.36352257941623	2
330	1.41131119040425	1
331	1.90709441542470	1
332	0.971216528068148	1
333	0.166971234539803	1
334	0.945267839545984	1
335	0.0192445421288359	1
336	1.07824842551962	1
337	0.250155748495294	1
338	0.586142904654401	1
339	0.0717616454658200	1
340	0.474228978812615	1
341	0.516493105599087	1
342	2.60343165469620	1
343	0.00624649025511178	1
344	1.66525591843586	1
345	2.92013069316164	1
346	0.833018969312190	1
347	0.372822594499567	1
348	0.393815869201111	1
349	1.34823849502407	1
350	0.102377652452814	1
351	1.57139486026178	1
352	0.237102402180627	1
353	0.359963035503217	1
354	0.655449546798808	1
355	0.961654244666386	1
356	0.331281793446771	1
357	1.16291211078189	1
358	0.0247557829652495	1
359	0.233383012565522	1
360	0.427135482519996	1
361	11.3215677529151	2
362	14.9851017359836	2
363	14.0321255529905	2
364	0.515940505513887	2
365	3.26575266035908	2
366	14.2260186313035	2
367	4.81938634240392	2
368	9.22407904166101	2
369	12.8435473021445	2
370	15.6741077353503	2
371	15.7935598452661	2
372	0.122712986653420	2
373	3.78569523455415	2
374	7.76276334049309	2
375	7.71504405244392	2
376	4.80119463325761	2
377	1.68977020449631	2
378	5.83415776349127	2
379	9.12940050201654	2
380	17.6099495933377	2
381	20.3324889292370	2
382	27.8652610183909	2
383	5.16810079540188	2
384	4.57468097311923	2
385	21.5369657962677	2
386	2.88507967031098	2
387	13.3868243764762	2
388	0.764365394796914	2
389	2.13576947797747	2
390	6.41222019293975	2
391	24.3047200858751	2
392	1.21662936051287	1
393	0.296075970092109	1
394	28.4650983406009	2
395	24.4693283506342	2
396	2.67506961016563	2
397	11.3915706130629	2
398	21.2935290519194	2
399	0.641825586727840	2
400	3.41525048306266	2
401	3.20341289395128	2
402	9.05516016931783	2
403	0.150840772824629	2
404	15.6263634259505	2
405	14.0814243811942	2
406	9.10465224777712	2
407	10.0385062185841	2
408	5.50515408317874	2
409	0.0578213304679576	2
410	7.37456602739154	2
411	18.9012979347918	2
412	5.30228524384829	2
413	7.20436928844873	2
414	8.45175938748599	2
415	13.8846638660690	2
416	0.269794656781660	2
417	7.97836518780608	3
418	31.7329347399696	3
419	10.6904030421422	3
420	12.9107748094150	3
421	3.80216582974420	3
422	34.2069980955945	2
423	9.84160002335679	2
424	31.4772016419744	2
425	1.92310920818974	2
426	20.3967661640705	2
427	23.8030807524957	2
428	8.95074497594188	2
429	10.8127552274065	2
430	30.2985081579646	2
431	6.55973397770413	2
432	6.90931337096125	2
433	4.97333613097031	2
434	5.50430348495613	2
435	11.3769885056401	2
436	3.61032401688690	2
437	21.8725655973138	2
438	8.53777210511914	2
439	17.4162532861254	2
440	10.9112069622317	2
441	10.3617302973057	2
442	0.517272408056941	2
443	18.2381186724152	2
444	14.9709514030013	2
445	31.7662862544882	2
446	6.19234103230944	2
447	2.44000247675850	2
448	16.8133350753462	2
449	6.62495212142630	2
450	9.24195502772243	2
451	10.2324501780825	2
452	3.20266147813385	2
453	14.7490407931981	2
454	11.4223459305292	2
455	0.632282683496930	2
456	17.5309323666612	2
457	3.83017179755770	2
458	1.14355558612047	2
459	7.42370278959870	2
460	10.2230800756404	2
461	0.793750432549352	1
462	0.397281232026738	1
463	0.786947741336912	1
464	0.465857652423319	1
465	0.0905041464052635	1
466	0.631694296301473	1
467	0.250124268486804	1
468	1.28502149404021	1
469	14.4674301331572	2
470	7.59122108261781	2
471	10.0664259021473	2
472	3.20662843135671	2
473	5.96835866020907	2
474	1.15738391872570	1
475	1.04273966172306	1
476	1.94131700423437	1
477	1.33417866130773	1
478	0.523591215575871	1
479	1.05390591378713	1
480	0.302875733969991	1
481	0.978868452971173	1
482	0.0745869722161486	1
483	1.27352267479899	1
484	0.997381957915556	1
485	0.415043854028271	1
486	0.628971604000861	1
487	0.233698262233877	1
488	1.11819778646600	1
489	0.254077405141872	1
490	0.602944092550912	1
491	0.799277305437551	1
492	0.752554411558457	1
493	0.607991030150043	1
494	0.366117698221001	1
495	1.43121168017477	1
496	3.01096874243231	2
497	25.8539124794014	2
498	12.1672115416341	2
499	6.64866317966952	2
500	7.42331368811739	2

==> noise_A03G10r0.txt <==
1	7.78430125344924	2
2	1.00907062414688	1
3	1.45802212555701	1
4	0.703390644871656	1
5	0.440176344269005	1
6	0.329662429805493	1
7	0.161751134445285	1
8	0.862983581965850	1
9	2.60392175279196	2
10	0.0844780942326278	1
11	0.00494562763710606	1
12	1.56118048384454	1
13	1.04927618135384	2
14	0.104112753886616	1
15	0.878480103469990	1
16	1.50277066644285	1
17	0.471426502577890	1
18	0.509878358293544	1
19	0.169506493173939	1
20	6.34489770794315	2
21	0.622746599973005	1
22	0.0876896280166462	1
23	1.17312456823464	1
24	0.826128116727824	1
25	0.338749681612552	1
26	0.828820655892483	1
27	1.65881105507570	1
28	0.124446999280270	1
29	0.663673093000399	1
30	5.57480887814194	2
31	1.25557421901206	1
32	0.598695358794402	1
33	2.19235304561656	1
34	1.23739265447066	1
35	0.975927966610229	1
36	1.61922299118925	1
37	0.729538106887289	1
38	0.163895389861658	1
39	0.801144675140294	1
40	0.459606238111918	1
41	0.519429244180827	1
42	0.250304244789885	1
43	2.27768307278877	2
44	0.609208568098911	1
45	1.66707511865509	1
46	0.660119439911478	1
47	2.88327353236925	1
48	1.13134762820731	1
49	0.279941725282529	1
50	1.82178603656063	2
51	0.267558496319714	1
52	0.0374076956832622	1
53	0.0152434558654810	1
54	1.09328718097953	1
55	0.179895627953546	1
56	0.412467503340358	1
57	0.534863387291044	1
58	0.0384904536589034	1
59	0.211753571517039	1
60	4.19093110818575	2
61	0.276051071710133	1
62	0.561036052699467	1
63	0.739629989960721	1
64	1.34146985299568	1
65	2.06631411281828	2
66	0.593540074124673	1
67	0.841841584098167	2
68	0.677691415496346	1
69	0.787433767796871	1
70	0.286375558752532	1
71	7.48497652425613	2
72	0.377663366859820	1
73	0.781103039938098	2
74	3.90208445609463	2
75	0.00211057927934003	1
76	3.18281735194627	2
77	0.813599045348850	1
78	0.650584113175964	1
79	1.04360291209500	1
80	0.981671116919769	1
81	0.157998619044986	1
82	1.66734651952248	1
83	0.348407485926369	1
84	7.23719178778331	3
85	0.596538716578854	1
86	0.246860625426107	1
87	4.08499535719308	2
88	0.129447571898650	1
89	1.57264894154201	1
90	4.20966581655545	2
91	0.150351417179809	1
92	0.0367691242905724	1
93	0.270669612053890	1
94	1.45474452907366	1
95	0.544399966899332	1
96	2.52325606543411	1
97	0.698643814697525	1
98	1.96249990027847	1
99	0.864560420115645	1
100	1.30014176421993	1
101	0.704202208205896	1
102	0.350107819644488	1
103	1.10892605757949	1
104	4.56463009781260	2
105	0.663829467864496	1
106	0.796471012748617	1
107	0.581945409906609	1
108	1.69036083128461	2
109	0.845096457083977	1
110	1.98348455842365	1
111	1.32719140232758	1
112	1.52001353298506	1
113	0.123094271952999	1
114	7.38628743748913	2
115	0.491441601641884	1
116	0.0901597922553564	1
117	0.984282573830373	1
118	2.54196392635795	2
119	0.512115991331857	1
120	0.720951866046638	1
121	10.8586674062229	3
122	0.979515552438689	1
123	0.543680503244672	1
124	0.109193321205141	1
125	0.921003250295526	1
126	1.22933138894285	1
127	0.826123734455274	1
128	10.6513537797624	2
129	0.445504415287330	1
130	0.473253669834722	1
131	1.17627356545991	1
132	1.20140341423918	1
133	0.582437347908078	1
134	1.20011709933266	1
135	0.589457271468400	1
136	1.21772096883026	1
137	10.8653334859524	2
138	0.542670646902116	2
139	0.182724207172659	1
140	1.98133304185665	1
141	0.327676522618491	1
142	0.601498603028970	1
143	1.26466171483927	1
144	0.542171678972229	1
145	1.27753486881730	1
146	11.5893905405263	3
147	0.334387922886543	1
148	1.06488385366169	4
149	1.68474767978421	1
150	10.7938693651344	3
151	3.18759851665911	2
152	0.947150089966698	1
153	6.51945750036300	2
154	1.82907411132276	1
155	0.0254344243664774	1
156	0.431333663464581	1
157	0.428811567307163	1
158	2.71534015294256	2
159	0.673186611425279	1
160	0.00356270653051994	1
161	1.09337117585908	1
162	0.378028407884376	1
163	1.46724814877566	2
164	3.35853061602849	1
165	0.889691212559786	1
166	0.502120332642657	1
167	2.15927230776634	2
168	2.37195123286898	1
169	0.344245604866256	1
170	2.04937308629155	1
171	1.11832797221759	1
172	2.26285273874372	3
173	1.52425205180007	1
174	1.01518515042335	2
175	0.280398642402193	1
176	0.00463346304857099	1
177	0.484639003244840	1
178	7.24935507850798	2
179	0.234344837892965	2
180	1.86057111132752	2
181	0.336019732935906	1
182	2.04177892827429	2
183	1.25014687246805	1
184	11.3321918338608	2
185	1.23883088944516	1
186	0.0275416168789843	1
187	7.58192894709658	2
188	0.188293381024107	1
189	1.65469508044785	1
190	1.05325627959526	1
191	1.45986756928276	1
192	1.57543886598490	1
193	1.24537283379034	1
194	0.915986756206449	1
195	6.28080966063058	2
196	12.9247801660724	2
197	0.551222315706759	1
198	4.92398734081558	2
199	3.05722345767484	2
200	0.479398457745639	1
201	1.29741161012032	1
202	0.404971528642279	1
203	0.833988248197998	1
204	0.944713159867189	1
205	4.65796457592428	2
206	0.0817674307822621	1
207	1.48652394503210	1
208	0.0256124517444133	1
209	0.0109119062326841	1
210	4.37077684821512	3
211	1.52591973088193	1
212	1.01958266731592	1
213	1.67401415585994	1
214	0.935472146990104	1
215	3.28171967409673	2
216	2.94566692166474	2
217	13.3809487647816	2
218	8.62364530580307	2
219	5.02041802520883	2
220	0.840610133032797	1
221	1.03351659169283	1
222	0.0660747581749922	1
223	12.7335143600812	2
224	0.0725527676851017	1
225	0.913174694269559	1
226	0.499461727753899	1
227	1.98181314360744	1
228	0.778663126703640	1
229	2.70457947604840	2
230	0.563378564819746	1
231	1.70114366024015	1
232	1.18425095646776	1
233	1.44191049977083	2
234	5.18833595664959	2
235	3.70123407354369	2
236	0.0382898897865045	1
237	1.88797651549608	1
238	1.48107569178633	1
239	1.03526249866611	1
240	0.272328711632489	1
241	0.558751458430215	1
242	7.44017726481749	2
243	2.06686773218021	1
244	0.688500404132225	1
245	5.47380937966018	2
246	0.117455263003019	1
247	0.271051150269748	1
248	0.100902667180412	1
249	0.985464422376080	1
250	5.83167103141244	3
251	11.8722095595097	2
252	2.18940328823212	2
253	0.399276360594824	1
254	5.75388669842511	2
255	8.26430804352935	2
256	0.0589460626601230	1
257	0.319909268899582	1
258	0.571738448932945	1
259	0.203729563840728	1
260	0.713735351919205	1
261	0.282637133956296	1
262	10.8513385889254	2
263	1.11123004838249	2
264	0.698502520066802	1
265	1.24299128754981	1
266	0.373521387142445	1
267	1.17262608039060	1
268	0.749879666258556	1
269	0.460306648046342	1
270	1.50088727213662	2
271	13.9447119193285	2
272	0.627689303081982	1
273	0.737710941888437	2
274	1.27059346164494	1
275	0.0594715578234159	1
276	4.30962954827165	3
277	1.57623536694054	1
278	1.90015216777188	1
279	1.17667152165224	1
280	0.218437464070438	1
281	0.565617301492656	1
282	0.645254759134429	1
283	0.118090106751454	1
284	2.50479081247118	1
285	0.899342002456639	1
286	1.26192238382846	1
287	1.62467249255155	1
288	1.65265799798307	1
289	11.7893555511457	4
290	0.898065396089487	1
291	0.249117035472087	1
292	0.974648976476253	1
293	0.294632164918199	1
294	1.37329321216511	1
295	1.72279631989104	2
296	0.723903113354978	1
297	0.459156067118149	1
298	0.460198825144950	3
299	2.26385705675951	2
300	0.877617487982014	1
301	1.25885375133381	1
302	10.4765245804266	2
303	1.97834289111742	2
304	0.455218781133366	1
305	0.166708953597846	1
306	0.742126496434711	1
307	5.63268297755543	2
308	2.06732722260965	1
309	0.896394097851182	1
310	1.07921880004637	1
311	0.414098091794336	1
312	1.36449124255759	1
313	1.26096700324808	1
314	0.340170688570727	1
315	1.58835583592148	1
316	1.74272899173046	2
317	0.131063784377875	1
318	0.340961815681699	1
319	2.55295198013987	2
320	0.130742078171396	1
321	0.136691458193324	1
322	0.108408473655170	1
323	0.569362724831584	1
324	0.308316668421618	1
325	0.117400979965333	1
326	1.16322707773338	1
327	0.563062344878499	1
328	1.44666123338452	2
329	8.36802426380739	3
330	0.365886121321520	1
331	0.993521085950815	1
332	1.57594292247601	1
333	0.732776674065860	1
334	0.887428059653906	1
335	0.259768202597599	1
336	2.08522348361053	1
337	0.301241759834939	1
338	0.272790037692067	1
339	0.313815516377690	1
340	0.631844993588879	1
341	0.0593510231127074	1
342	8.71638213716170	2
343	1.67960964439145	1
344	0.888606476370340	1
345	0.963947651349797	1
346	0.397918089106432	1
347	0.762228484121524	1
348	0.517288543977670	1
349	0.973415407041082	1
350	0.520678244822887	1
351	7.47451739565312	2
352	0.633950084728766	1
353	1.81913166809236	2
354	0.420674693272684	1
355	15.8916859444369	2
356	2.67516520451252	1
357	0.708545485941736	1
358	0.0261733959961162	2
359	0.0552373287614572	1
360	0.0736259936738643	1
361	0.692002181281113	1
362	0.0860991908715351	1
363	0.547872609124597	1
364	0.167985275978298	1
365	1.87586191697322	1
366	0.398343851030947	1
367	0.0980336927944068	1
368	0.836897074097245	1
369	1.38840458428949	1
370	5.20062355921109	2
371	1.66848743699371	1
372	0.124655191772149	1
373	0.633777663945966	2
374	0.255418236980946	1
375	0.190468040923373	1
376	0.110440412554155	1
377	6.25797443337949	2
378	1.19169486153188	1
379	2.26389960888545	2
380	2.68315276141286	4
381	0.472675769439814	1
382	0.157671276140521	1
383	6.71018811670793	3
384	0.803355098373430	1
385	1.48361825248899	1
386	4.83507808957432	2
387	1.15824944170647	1
388	10.6733737156709	2
389	0.613608904086344	1
390	0.407805196938383	1
391	1.28316523414782	1
392	1.09536592902375	1
393	0.559703613812699	2
394	1.62367707018433	1
395	0.905226980263327	1
396	1.36223680488445	1
397	1.18749174633643	2
398	1.10153368968513	1
399	0.343798952854509	1
400	0.587098610605327	1
401	0.786175214244225	1
402	0.305232412013874	1
403	0.716691377460097	1
404	4.67612159019249	2
405	0.616007425552196	1
406	0.113672000075368	1
407	3.20252044487284	2
408	0.959865777067102	1
409	8.20571805347441	2
410	0.788682708607499	1
411	12.9147080454815	2
412	0.483855259840812	1
413	0.838805952633247	1
414	6.93732027149774	2
415	0.293538515081234	1
416	0.596432165567243	1
417	5.07219382773308	2
418	0.0498939065750940	1
419	1.20903601436142	1
420	0.809346987060437	1
421	0.566096548106621	1
422	0.722495497583972	1
423	0.457953582033091	1
424	0.405871492598392	1
425	0.395584005692251	1
426	0.294891523429837	1
427	2.10417978159805	1
428	0.205198778202488	1
429	6.79923403723923	2
430	0.570008642920562	1
431	1.31280444490294	1
432	2.03235312170966	1
433	0.156335561656237	1
434	0.140117109214619	1
435	8.86151029348781	2
436	1.82148957215124	2
437	0.683681450933844	1
438	0.492283736995721	2
439	0.552557221263543	2
440	5.44698344247205	2
441	0.0996302290203765	1
442	1.01154859032521	1
443	0.203124504074489	1
444	5.89984708290201	2
445	0.404337086432742	1
446	0.823967672327590	1
447	0.649267841395882	1
448	0.610630200896131	1
449	0.959155311471832	1
450	0.561378189733509	1
451	2.08040609888119	1
452	1.03979518108954	1
453	0.457382069918829	1
454	1.57610121278078	1
455	0.763649174097741	1
456	1.20047159586928	1
457	0.519016465974355	1
458	1.83259958757775	1
459	5.71355741346439	2
460	1.25513980354754	1
461	1.68307726845249	1
462	2.02234320350280	3
463	0.332530563545827	1
464	0.00702883175570066	1
465	2.74556122767698	1
466	0.415746951597131	1
467	0.561569357798810	1
468	1.15002459454686	1
469	3.35800525646341	2
470	0.0496358990901176	1
471	0.0807637980626891	1
472	9.12193317884197	2
473	0.367516672776439	1
474	1.81039074764263	1
475	0.333072933750322	2
476	7.06859733326694	2
477	0.732925032221141	1
478	2.10446446781904	2
479	1.72297660862372	1
480	8.42255561610786	2
481	0.140243803453184	1
482	0.839578620354478	1
483	0.664832086698026	1
484	5.81955695225521	2
485	0.816014634686760	1
486	0.146137800409319	1
487	0.496037219310110	1
488	0.240486298320725	1
489	0.904398430803479	1
490	1.34041795975373	1
491	7.74399367689621	2
492	1.99320973756352	1
493	0.941992223622718	1
494	1.33703824065565	1
495	0.843988227532895	1
496	0.914636095216407	1
497	0.811186282568607	1
498	0.193064303733035	1
499	0.316371971952792	1
500	1.28693706863766	1

==> noise_A03r03.txt <==
1	0.693652416003322
2	0.727531858157489
3	1.13063410405089
4	0.0113422788091697
5	-0.181779034233218
6	4.86740182605110
7	0.583014683202594
8	-0.0562059851401568
9	-0.397635144530002
10	0.908003743605964
11	0.240874840008251
12	-1.11501890270728
13	1.10525979166140
14	2.09994660692349
15	1.05871245608577
16	0.257931899268806
17	-0.970234555859323
18	0.485794668615462
19	0.609741677241381
20	0.156728246612199
21	-0.910036392952073
22	-0.715104981280976
23	-4.09687673702380
24	-2.40163092272821
25	-0.565032766852740
26	-0.149328405886741
27	-0.171646239681435
28	0.00904136745532515
29	0.727962348587673
30	0.0746929327921620
31	0.269860790293993
32	4.35004392275108
33	7.90587616757227
34	4.10099164808457
35	0.383721640140976
36	-0.814436783684427
37	0.465836711880432
38	0.0431816479815383
39	0.759528252292855
40	2.59558089401797
41	-0.215281154814253
42	0.528127663750520
43	0.357205691610148
44	-1.18320842999874
45	0.389221161168226
46	-0.119582086442025
47	-0.421623865652975
48	-6.32562222959753
49	-0.403489199383707
50	-0.215014067248587
51	-0.590048936760079
52	0.0102849993098951
53	0.290307757743029
54	-0.841720634273058
55	-0.0800026740326414
56	0.374834480737401
57	0.189853156370622
58	-1.08414461011607
59	-0.658570172666011
60	-0.398714769504483
61	-0.00820946588023739
62	0.283097467097138
63	-0.291826543543796
64	-1.14628163946205
65	-0.457330614142153
66	0.908204255533550
67	-0.380408801941771
68	-0.790942695196421
69	-0.283409035550320
70	0.800720319282886
71	0.768281637126904
72	0.446848676937252
73	0.421781445202537
74	0.176952034297980
75	4.62490335195562
76	-2.81379492798222
77	-0.787011584811314
78	-0.0677447736004440
79	0.747076653979438
80	0.607303698513598
81	-0.484213087019151
82	0.325444931617203
83	0.0352747739018452
84	1.53292265554812
85	1.76417116782905
86	0.191676947501661
87	0.0814418733318584
88	0.186895336167434
89	0.125277405755744
90	0.168882937270020
91	0.233680569332589
92	-0.526255234575815
93	0.574179338844529
94	0.107486814890553
95	-0.710693939623030
96	-0.436755848587559
97	-0.0650667138379162
98	0.0769559793866878
99	0.0858726923800807
100	0.871235144906363
101	-0.740505256061150
102	0.444521879291184
103	-0.0342355463813313
104	0.383770690917560
105	-0.639319895832838
106	4.82695798645904
107	0.410979020549855
108	0.269367642463566
109	0.531187101772369
110	-0.400717434816367
111	0.00317116175163120
112	0.285562786665298
113	0.619545439227639
114	1.16780868552948
115	0.185330529741689
116	0.516162446965192
117	0.179633201225918
118	0.590923985086456
119	-2.82734253728343
120	-1.42092998554082
121	-0.887947052544433
122	-0.131478622148101
123	6.08839400839589
124	0.577490290825472
125	0.391748375526989
126	0.105598100171845
127	0.521816374744613
128	-1.88808093347340
129	-0.0449835740640396
130	-0.338834880010691
131	0.0476441552289219
132	-4.69634089943515
133	2.44350563719017
134	0.631909242683032
135	0.0795104781572662
136	-0.580675142550340
137	0.237455779693240
138	-3.12657518608787
139	-2.17477553569580
140	4.82604874977891
141	0.322009362304581
142	-0.166869240123312
143	0.754954495736829
144	-1.94665978220832
145	0.0278819661113424
146	-0.338386308886359
147	0.522430080153100
148	-2.50202501598456
149	-0.944931581516928
150	-2.97692700281925
151	-1.25697466328926
152	-2.68965013181670
153	-0.355253306703087
154	-0.345421439208301
155	0.699631196429013
156	0.0885617709223445
157	-0.748252295902483
158	0.366434301091365
159	0.296454506972900
160	0.313011080450045
161	-0.557309952996828
162	5.66738681663811
163	-4.75080082673381
164	-2.19635834565225
165	4.34784474490359
166	-0.554194703913047
167	-0.254065966927976
168	-0.402947754498750
169	-0.585805025063255
170	-0.583928382202682
171	0.580917145286611
172	-1.58347266085100
173	-0.252358656305101
174	-6.92202590905392
175	0.153928640900322
176	4.15101086445764
177	-0.603325919573429
178	-0.341690962347421
179	3.24974112448442
180	-0.114486823879961
181	-0.644703407135486
182	0.334229199654918
183	-0.102376473989504
184	0.184937913102928
185	-2.42261913103376
186	-0.162949589564560
187	-0.540313092348658
188	-0.266819180476991
189	-0.375590064922203
190	-0.482493995724714
191	2.48572134211841
192	0.198067591769322
193	0.243677033890340
194	5.28788498447243
195	0.404974416975448
196	8.30932329700278
197	4.25694209093687
198	0.138998602686734
199	0.659264169233598
200	-0.244924335124799
201	0.179445768357593
202	-0.351738228857264
203	-0.650127011277009
204	-0.0967350891059487
205	-0.272108036503911
206	-0.377310502331168
207	0.567399921755480
208	-1.85316138801838
209	-4.05476008092170
210	-0.470295678209537
211	-1.07070639662358
212	-0.519984726308980
213	-0.791854747242356
214	-0.110111923190767
215	0.529027023505714
216	-1.58741085786511
217	1.17047111573261
218	0.459295670804092
219	-0.332632662078451
220	0.548208008155253
221	-1.49738780449300
222	0.126557253409795
223	-0.186218072051825
224	0.0691039117585967
225	-0.628144751203763
226	-2.89566786837261
227	1.40871148734832
228	-0.101472275197659
229	0.426457738581362
230	-0.197784578969444
231	0.0611542810784103
232	3.25718116887893
233	-3.54709385385805
234	1.73491297995193
235	-8.34752673289206
236	-0.562586282670831
237	-0.554403291170294
238	0.0415521525501224
239	0.599397803990673
240	4.69038208201277
241	5.50395400217470
242	3.99377828336681
243	0.897674398420041
244	0.182057083205088
245	-1.24727492773388
246	0.821465450835460
247	-0.295733322714167
248	-0.325467880171640
249	0.617375114256337
250	-0.0568172885547076
251	-0.0249163267990048
252	-0.267741742136948
253	0.368622353470887
254	2.38739529469581
255	-0.369508769825699
256	0.473933479254914
257	1.06772159537852
258	-0.196132317033233
259	-1.62318763118830
260	-1.39407723936899
261	-0.842717982251631
262	-0.338583330036656
263	-0.166935526546004
264	-0.481542146712680
265	-1.43613790741432
266	0.348818766044749
267	0.397729314157835
268	0.194748908963867
269	1.08608179316962
270	0.437748696908691
271	1.01453878176215
272	3.51455586856280
273	0.683510075308486
274	-0.913291221469548
275	0.665117493469584
276	0.988767631321884
277	0.247677764098055
278	-0.377256444545345
279	1.14646898650363
280	-0.299108063929383
281	-4.48374776711259
282	0.189386312086408
283	0.234326310950806
284	0.142379458105513
285	0.476344258463336
286	-0.854794851664470
287	-0.475714425247433
288	-0.787432528193336
289	0.320737949340617
290	0.560010505560295
291	2.02919409238706
292	-4.98489965739957
293	-0.178160359394744
294	1.04149410342069
295	0.133884099870772
296	-0.253762730831798
297	-0.934241119118606
298	0.0797221488396284
299	-0.770188018868719
300	-0.407160407507794
301	-3.05630424151943
302	-0.759542054947034
303	0.0762678717917981
304	-0.652732036873615
305	0.303454367284003
306	0.128704001261200
307	0.725452337685051
308	0.0553206013965171
309	1.83797380847804
310	-0.828294540549205
311	0.215205246259587
312	0.122081339044332
313	5.72609917979534
314	-0.443913237852759
315	-0.733361237157881
316	0.171167319449673
317	0.640702942400305
318	-0.127070168011633
319	0.288934568977945
320	0.458908447947198
321	3.16386608809849
322	-0.532113245542373
323	-1.17943529736498
324	-0.242087189929228
325	-0.523899770095225
326	0.302074689016375
327	4.75722764923961
328	-1.50484426522654
329	0.0405463663382146
330	1.01267418442222
331	1.06640397892353
332	0.375737739924960
333	-0.811881336657089
334	-0.265228381297854
335	-0.651507293023945
336	-0.203833615212121
337	2.07826737562187
338	-0.826972612665169
339	0.0125759541705440
340	1.27597664470150
341	-0.224995065467901
342	0.536627161134044
343	4.39262272068261
344	0.980037410992917
345	1.57733735357424
346	-4.59447694239334
347	0.139341524917384
348	0.309551848656897
349	-0.585872217544513
350	0.426940449562273
351	-0.664962240716377
352	0.689332165837625
353	0.601938753408862
354	-2.68745442267773
355	0.471933959924301
356	-1.64334624608311
357	0.271087773492654
358	-0.124403292192037
359	-1.21661883319056
360	0.687080142179289
361	-0.532243787581181
362	0.449454671395904
363	-0.181260471954496
364	0.253435025882005
365	-0.998458311106523
366	3.65631188048144
367	-0.678749750285584
368	-0.941452185894297
369	-2.01794123787201
370	1.61966276377735
371	-0.810210523844806
372	0.465355567251815
373	0.312556061219400
374	0.406297173080743
375	0.763419276650668
376	1.12812335994250
377	0.901944029905326
378	0.632969716184488
379	-1.85037223626145
380	-0.684004453621376
381	-0.0162863676674252
382	0.349347247064048
383	0.0952457885352389
384	0.00641340851701604
385	-0.0187491792169957
386	0.534650941788614
387	-0.284869576566779
388	0.951544049664630
389	0.340032233941542
390	-0.576554622119265
391	0.795758589936152
392	0.905976121518474
393	-7.25793821098880
394	0.854034920831857
395	0.630301519528864
396	0.238962825849733
397	-0.560403066360981
398	0.284358698298460
399	-0.911850560148408
400	-0.246515085138022
401	-0.851954112774314
402	0.0124804976992764
403	-1.09419239302874
404	0.642532578213583
405	0.260283030985735
406	-0.547120621438494
407	0.197944222519691
408	-0.0107156215808016
409	1.27064639113119
410	-0.0703038599875201
411	-0.483471845771472
412	0.296837846105202
413	-0.265641331054639
414	0.827621260202440
415	-0.331904940801679
416	-0.0256666389927387
417	0.119168117624249
418	-0.755836551072324
419	0.370353183280946
420	6.20789037500872
421	0.264295072636418
422	5.02969124367267
423	0.447932183360731
424	1.14264218751639
425	0.861049585915996
426	0.386177129016228
427	0.0722253342317611
428	-0.441569201137410
429	-0.0228304578236449
430	-1.62399707776162
431	0.535250726716237
432	0.0820776592152906
433	-0.261022512175854
434	0.110401189215992
435	0.190673981690251
436	-0.451307485224061
437	-0.447408479786013
438	-1.03279329757220
439	-0.312795047466477
440	-0.334411730360797
441	-0.0877421990722503
442	-0.942240886854940
443	0.193795316673387
444	0.582544884015269
445	0.0632284854500114
446	0.912089769767201
447	-0.738135756783744
448	0.246109783725757
449	0.424722717348234
450	2.52156465414830
451	0.222372430634080
452	0.869004403506388
453	1.22933882998336
454	-0.741567294524033
455	-0.0630954866663871
456	-0.00144544266751460
457	1.00337176677553
458	3.38039089336824
459	-0.459109159139646
460	-0.470726007410283
461	-0.319287288293754
462	0.0354026413472042
463	0.576973709599277
464	-0.379321288448798
465	3.32153782459292
466	-1.96757804683040
467	-2.23222564064584
468	1.89934126864576
469	-0.0180591950170039
470	-0.190384071241928
471	0.939461639447990
472	0.442671254670450
473	-0.745877787565998
474	-0.134197914497925
475	3.73056345852567
476	-3.50725316533059
477	-0.747140311973259
478	0.456327750302299
479	0.298808153097271
480	-0.582084211545765
481	-0.156199529628419
482	-0.339228349955277
483	-0.241715831111709
484	-0.222396769632100
485	-0.509131072104180
486	-0.303520841372860
487	-3.45363915078301
488	-0.261135023938198
489	0.176181210196330
490	0.798766587309335
491	-0.154142487242355
492	-0.259853092477199
493	0.782674860308011
494	-2.25600995870996
495	-2.39594421753042
496	3.31602432733613
497	0.0854959433021812
498	-1.40355796400699
499	-0.175997687138594
500	0.486449474367075
501	-0.675345312057751
502	0.435879446984123
503	-0.284862218082456
504	3.17221245834062
505	0.387733364185755
506	-0.442193533984022
507	0.185582297011003
508	0.432674806298079
509	-0.572786085768514
510	0.978852019235324
511	-0.465079468107875
512	0.235101734490308
513	1.50300380908043
514	-0.147623210052250
515	0.541659071592817
516	0.451130498586126
517	-6.06016988046462
518	-0.258031344207984
519	1.37525220101290
520	-3.49410487970871
521	-0.0157450844897084
522	-1.74354044005627
523	-1.10820695176814
524	-0.265802692484267
525	0.0421320385878142
526	0.657718691387693
527	-0.616353157604728
528	0.304230820103882
529	-1.15416601104446
530	-0.0319350976703958
531	-2.22684115895294
532	-0.865918285858850
533	1.02834830319258
534	-1.03997437546997
535	-0.0304869474823248
536	0.854912186295809
537	0.626442527476298
538	0.513475111455269
539	-0.0682547234449190
540	0.801804568972211
541	-0.153473181573248
542	0.189935266494639
543	1.56492192251476
544	-0.151040397537625
545	0.642200476486589
546	-0.0858324764278013
547	-0.0377154213934145
548	-0.755991878397606
549	-0.757993667159684
550	-1.37390833359705
551	4.20594970539050
552	-0.172772477554699
553	-0.322605310292848
554	-0.210277168816866
555	0.0936157574205392
556	-0.0134483334744755
557	-0.109620522546872
558	0.153080784909173
559	-0.104951853522205
560	0.306797260919880
561	-0.534340296038728
562	-1.17118013391833
563	0.0436830081661316
564	0.835572903475509
565	1.02009190399450
566	-0.0898380206351564
567	0.286953780362650
568	0.516061613868178
569	-0.660016536016671
570	0.241373983691074
571	0.443874217305654
572	-0.0136501089943595
573	0.599697081610628
574	-2.25946844774789
575	0.333907165918436
576	-0.576686083163747
577	0.389044561127745
578	-0.184358760997314
579	-2.92153500760649
580	-0.00407637272055714
581	-0.461165457317599
582	-0.608935927849279
583	0.922697129980117
584	5.80883808396669
585	-0.162489882650056
586	0.0673123595515424
587	-0.408123992075031
588	0.00655679976516215
589	-0.101059726978103
590	-0.171316644248687
591	-0.0729285455943711
592	0.107692021818835
593	-0.961015045814107
594	3.90401464954536
595	-0.390634219061715
596	0.190034810889200
597	0.292850768378899
598	-0.0376327330244452
599	1.41096007332022
600	0.744614747536660
601	-0.438375835111762
602	0.0293658441684532
603	-0.112342475479078
604	0.460384740112455
605	0.226229990840635
606	-3.01977917750617e-05
607	0.281515740756138
608	-0.388081929790858
609	-0.422410608248513
610	-0.459168680897721
611	6.05105618146717
612	-1.11371222364123
613	-0.438409121667764
614	-0.236718774065274
615	0.398846346172351
616	-0.836603055711257
617	1.27719335282553
618	-0.835655148490460
619	-0.874836116841396
620	-2.82530307928035
621	0.575069378322210
622	-0.550131872364783
623	0.316885035414209
624	-1.35538762315971
625	0.150888912586614
626	-0.0116803083492014
627	0.0672755525792422
628	0.907044646103590
629	-0.757318299730300
630	0.122020915498058
631	-1.21793102167036
632	-4.72608194705370
633	2.19343067515950
634	-0.459336162104431
635	-2.07400119705770
636	-1.11579469443972
637	0.190174338571327
638	-0.0430336439315146
639	-0.233599365696458
640	-0.0632521480773955
641	-0.958821369064506
642	0.577481187290131
643	-0.0259735676867943
644	-1.07484140238765
645	-0.146312998931989
646	-0.0569510537960975
647	0.410885332607150
648	0.462750955174499
649	0.370613393287789
650	0.442441190366869
651	6.96645461081528
652	1.93707725509983
653	-1.01199375770831
654	-0.573667637267830
655	-0.00753166876430644
656	-0.839771640942670
657	0.830622350454928
658	0.0987367395105806
659	1.70784114627034
660	-0.257730267375008
661	-3.53740127862927
662	-0.355968700925166
663	-1.11876388206097
664	0.101466801430342
665	-0.284302740254978
666	2.68666008051213
667	0.300970627194737
668	-0.0952588000786613
669	-0.538199668856668
670	-0.877898867741855
671	-0.147529794625999
672	-0.152626011433320
673	-0.764410506652987
674	1.06438292132094
675	-0.650183012907296
676	0.849635734058634
677	-0.00506859970979162
678	-1.71533256976056
679	-2.93209918816325
680	3.25835164543021
681	-0.240243622524589
682	-0.343883720125032
683	-0.825972314801747
684	-0.670515721006473
685	0.596605825925040
686	-6.81947396074250
687	2.12964696258494
688	3.75619365299478
689	0.132767163537204
690	2.94824442203850
691	-0.574328192454615
692	-0.940997214219988
693	0.0543926874309609
694	0.221414230614537
695	-0.310082890974835
696	0.318422615934854
697	0.122345564829738
698	0.319272581544064
699	0.0691834809794342
700	-0.985189774683895
701	-5.67530121210710
702	-0.208826600417258
703	-0.896692048745371
704	-0.517547912065119
705	0.591284357272493
706	-0.591621361533904
707	-2.05898185390236
708	0.777885102715295
709	-0.130423678261745
710	-0.789727043522305
711	-0.379355641738302
712	-0.399964318750480
713	0.647135006755779
714	-0.694272088052142
715	-0.444763204774633
716	2.79389986062145
717	0.129012962735395
718	-0.384961299588135
719	0.540583600180378
720	0.999410322523378
721	0.231539475609525
722	-0.955837369916360
723	0.106471489985403
724	-0.718393011488367
725	0.00609240526989171
726	0.833758342336498
727	-0.0570278360240026
728	-0.411477169982233
729	-0.894229333913645
730	0.386534572464109
731	-0.170947564180737
732	0.317422978375352
733	-0.838436291716210
734	1.06040690415101
735	-0.158320441615611
736	-0.272566304468493
737	-0.798466720238498
738	0.110700163656249
739	-0.159830341971478
740	-0.191664552237307
741	-0.530899489330985
742	-0.362726687780232
743	-2.20943105381840
744	-0.884573576081463
745	-0.00649125550461029
746	-0.447534178013037
747	0.527070898496893
748	0.419732231805773
749	-0.442991684927069
750	-0.454537527970027
751	0.183333601026125
752	-0.185363968746918
753	-0.437590742056629
754	-0.251077251233355
755	0.439066896024469
756	0.517117445153153
757	1.05917210007439
758	0.889531229930803
759	-0.626040307714530
760	0.399621877679071
761	0.322992807073798
762	0.207952962922724
763	0.101068304715329
764	-0.0720256200055297
765	-0.105561034213912
766	0.207422056578706
767	-0.716388623431656
768	-0.417599156779652
769	-0.495596568449154
770	0.366950696938045
771	-0.906055555888678
772	0.217802238593465
773	-0.602037163277781
774	0.608896158681067
775	-0.118362355237886
776	-0.0457093806859491
777	-0.781883319642068
778	0.253678574251428
779	-0.0660104948848615
780	-6.65402017065569
781	-0.0240776647589251
782	0.410590723105926
783	0.654062632699146
784	0.878502611049457
785	-0.0969787328389669
786	-0.213682781278918
787	0.641088320110718
788	5.52737291518285
789	-0.0424464094241678
790	-0.948292860366495
791	0.205454323910327
792	-0.138939543948630
793	0.147901314658180
794	-0.169518459330388
795	-0.0413614612172123
796	1.89672831961884
797	0.751532392522471
798	-0.679623912806669
799	2.15214638884803
800	-3.43670952718602
801	0.0196884184920064
802	0.198796339461447
803	0.848516634960902
804	-0.878846636902604
805	0.290877526236171
806	-0.950769823501523
807	-1.39145493536464
808	0.519075061694911
809	0.445781900732066
810	-0.770465556128763
811	0.554677956556844
812	-3.80935392764428
813	-0.241302282499966
814	0.134772590751161
815	-0.104118147349557
816	-0.127552801977344
817	-0.218810748884536
818	-0.572584904169238
819	0.940891714633123
820	0.274675081726056
821	-0.345448683885998
822	0.0211704783659841
823	0.618941801414106
824	2.79247724981704
825	0.407639615233768
826	0.347070242527464
827	0.522905577655072
828	-1.27343301373969
829	-3.27750605479895
830	-0.462052431480339
831	0.0792825640603687
832	0.765411403122063
833	0.528051602047223
834	-0.131664917376893
835	-0.0621247193967663
836	-0.424241543592544
837	-1.20422660054216
838	-0.0464045259115011
839	-0.419543503171847
840	-0.420625676621285
841	0.731925919955927
842	2.39829187412220
843	0.387955972489025
844	0.543360144635218
845	-0.467670536363876
846	0.382266770996360
847	-0.0638274079072649
848	-0.0812224183660334
849	-0.703083125930790
850	-1.26736239275470
851	-5.64958162915641
852	6.55996454889840
853	-0.0150500182119706
854	-0.204051528651020
855	-0.264021257491665
856	-0.185462718492024
857	-0.0713064802078469
858	0.221847359322105
859	0.256654719552659
860	0.426107659162087
861	-8.69055197057254
862	-0.982960269432452
863	-0.591855061553055
864	0.525570541352999
865	-0.179354865411072
866	0.528838312118197
867	-1.12775778543417
868	0.00236348579154790
869	4.61295720242529
870	0.122349659267350
871	0.970535319818017
872	-0.107893621134756
873	0.557924277607948
874	0.413177583907485
875	-0.692795610082189
876	0.677898639431875
877	-0.0761439620442149
878	1.00517979172140
879	0.0503732993491993
880	0.0757912171921350
881	-0.548886787060573
882	0.0892893912772776
883	0.413505792407939
884	0.248501860613834
885	0.568222144369444
886	2.08249930245380
887	-0.0817355122878271
888	-0.0900932155884094
889	-0.319361938778201
890	0.364195480322179
891	-0.572990253728171
892	-0.947809049307237
893	-0.410196195747123
894	0.217175631476812
895	-0.0358097742805790
896	-0.0994339561080214
897	0.414488952111101
898	-0.263742867625952
899	0.659378980052954
900	1.17989724214945
901	-0.235225464361001
902	-0.526718635090313
903	-0.282074766926240
904	-0.436820469011919
905	0.257088654287124
906	-0.0347628664443605
907	0.0559290176125156
908	-0.249249969159120
909	-5.14449883163412
910	6.03947493994313
911	0.901484789813713
912	0.402998162859281
913	1.32362791654500
914	-0.538876391770252
915	-0.680809219797071
916	-0.223384455842565
917	0.0284059490265948
918	0.175817362861831
919	-0.668638516607871
920	0.0868882463880495
921	-0.195200564691531
922	0.107244514377380
923	-0.701722984293769
924	0.452921618863027
925	-0.125371307227981
926	1.39942177814435
927	-0.0755101553914531
928	-1.03142072734436
929	-0.570320125426118
930	-0.604654114792527
931	0.446125034572095
932	0.904927504329519
933	0.500009189660439
934	0.0680596525103994
935	0.546118880442712
936	0.213123878648967
937	0.307117031741982
938	0.695319662720409
939	-1.49188747527321
940	-3.79657635300978
941	1.86404240805312
942	4.24394975289354
943	-5.17739121291901
944	2.73719612581050
945	0.917573947617842
946	-2.23572362841514
947	-0.442866813821844
948	-0.418892592269299
949	0.723901711381549
950	-0.429412369897818
951	6.60184148474990
952	-0.391523072085203
953	-0.468924976669634
954	0.395334279243653
955	-0.0836250792200367
956	0.354407241730480
957	-0.422590318049237
958	-0.662820419831157
959	0.756584375193427
960	-3.33565301690596
961	-0.306981970555521
962	-0.896875104214581
963	0.0840318683705281
964	0.147924917985227
965	2.43678440554919
966	6.45461189096992
967	0.304021592770593
968	-1.05001974728402
969	-0.352473969602707
970	-0.539650322005135
971	-0.252306505736986
972	-1.30376341985474
973	0.417385270171084
974	4.24936814339421
975	2.45132917543630
976	-1.24558356192024
977	0.350646075637290
978	-0.651696259443258
979	0.825556579047038
980	1.75017552037812
981	-0.129106552479169
982	-0.438308303135861
983	-0.922332774329071
984	-0.170143683926049
985	-1.19308832756711
986	0.278340478949782
987	-0.861773755986729
988	0.382740791460519
989	0.227384456257611
990	-0.652074515218298
991	-0.0658255923130441
992	0.368319310424026
993	-0.663464390185213
994	-3.35487927433127
995	-4.67135171928993
996	-0.484284505131400
997	0.0630319985687850
998	1.49738851243008
999	1.06803281285589
1000	-0.173722265158358

==> noise_A03r09.txt <==
1	0.182981122443126
2	0.937112741427641
3	-0.428659040615101
4	-0.345364878796790
5	0.368912541462309
6	0.349338867898579
7	0.314095849623310
8	0.345572476897877
9	-0.418421817027965
10	0.152434308179200
11	-0.262582703168805
12	0.761573770901180
13	-0.897546187573863
14	-0.0673854605495169
15	1.28022043783398
16	1.36469838295578
17	-0.476673609850345
18	0.122276413973899
19	-0.106177658433261
20	0.579457724390831
21	0.626283404749084
22	1.10721252705161
23	-0.418521590669544
24	-0.135140949354205
25	-0.131304698883788
26	0.250473095013169
27	-0.120442178670370
28	0.648851853729967
29	-0.101460987317991
30	-0.425967388671153
31	0.0370288563868266
32	-0.271796921385927
33	0.0198531917985757
34	0.283494651243596
35	0.353348925930578
36	0.232788429637392
37	0.0455184450245189
38	-0.219442764070819
39	1.00164822486466
40	0.843149546026773
41	0.969426433634557
42	-0.264005735497212
43	0.382524933581248
44	0.193778988770481
45	-0.850465298652464
46	-0.291018745782866
47	0.223446796467862
48	0.296305608639672
49	0.835940208550540
50	0.330106604400806
51	-0.181516066968061
52	-0.105571509029163
53	0.893871489907583
54	0.693250807259537
55	0.824161353741824
56	-0.549427320504955
57	0.269207922338754
58	-1.06768549020164
59	-0.529542382959713
60	-0.0759943895429672
61	-0.668842813588695
62	-0.711847737486062
63	0.117252332779511
64	-0.317270283759012
65	0.438746507948884
66	1.12566745886916
67	0.484260439363239
68	0.161131435855244
69	-0.634089715861296
70	0.203315402544751
71	0.605056218824167
72	-0.376999055868693
73	-0.0930974250591721
74	0.288445131123189
75	-0.755831597013869
76	-0.934031461259155
77	1.40888644769088
78	0.596190603095522
79	0.495952618830466
80	-1.35190368482396
81	3.63364512573905
82	-0.820957429464978
83	-1.17265083359319
84	-1.82833464936770
85	0.0991940319804857
86	-4.25992378690063
87	1.84941872851180
88	-6.44567264788110
89	1.64932483026747
90	-9.22085741991700
91	-3.34367075099162
92	1.68492168146810
93	0.813299044252011
94	-0.525102207136502
95	0.0586193912593642
96	0.679847670578870
97	0.306435256998003
98	-0.219837486106980
99	0.703427841965438
100	0.906738701540992
101	0.559112732723805
102	0.503911568263904
103	0.351969529789211
104	0.540074066780669
105	-0.117207583566243
106	-0.0371227013223781
107	-0.858724602785076
108	-0.957916299067521
109	-1.06737260480301
110	-0.142477185588574
111	0.133530767049096
112	0.0253510148940087
113	0.295082977213401
114	-1.06215802573901
115	0.216357246329618
116	2.56731889449650
117	1.71404552793705
118	-4.95339002831289
119	-1.41878035991317
120	-0.409161571995889
121	0.429970308644460
122	0.963719048484422
123	0.326336330729206
124	0.975836354694147
125	-1.36680786330645
126	-0.447850026011530
127	0.796940239490031
128	0.511559531626838
129	0.809606617772843
130	-0.256342460561569
131	0.247313130759452
132	-0.697275552839363
133	0.149241477292148
134	-0.192091937195957
135	-0.351547701104492
136	-0.107841223484529
137	0.464909959125828
138	0.237787421628093
139	-0.0921907715615621
140	-0.442211441331016
141	0.412570424593184
142	0.777102040946707
143	-0.655867970593905
144	-0.466482771331216
145	0.759406507436809
146	-0.600451459456278
147	0.629492764137695
148	-0.224730184495843
149	-4.21785483708282
150	-0.299125166155674
151	1.24118678714954
152	2.10572425180389
153	-1.67196053684765
154	1.20228619286463
155	-1.34655793154445
156	-1.37721123305986
157	2.72599214724373
158	-0.690436997512326
159	-2.34401804308166
160	0.623105705640025
161	3.03063294831113
162	-2.51978906543753
163	-0.874404845941643
164	-1.59609388148200
165	1.40636199831214
166	3.68628627537568
167	-2.17812003905119
168	2.79294202415158
169	3.40261353976414
170	-4.10541050910049
171	-0.291562903474885
172	-2.55170790491516
173	7.06338643562590
174	-1.26308357654115
175	-5.97897342979620
176	-3.01117890304588
177	0.577531520875003
178	-5.89199715211623
179	1.52350482756796
180	-3.97773152852632
181	-3.29175811066371
182	-0.675536416186243
183	-0.837542923018997
184	2.34347916537248
185	-2.06894355829859
186	5.36961990804805
187	-2.07429947923437
188	-3.08995560897043
189	-2.86029832941568
190	6.72491832514364
191	0.683375805040292
192	-0.465816153442352
193	-0.297569697246669
194	0.190256665732197
195	0.580590120959173
196	-0.144799718145557
197	-0.263440344739550
198	-0.331734514389959
199	0.692990368799019
200	0.660336097992823
201	1.01823109596888
202	0.225678222345933
203	0.208163375840191
204	-0.102667392019979
205	-0.637382655474587
206	-0.199034606783924
207	0.192462647370565
208	-0.0920536908351462
209	0.0493799363585797
210	0.0823506008806965
211	0.412830182403928
212	0.186827431353977
213	0.100095716785905
214	0.325016785277584
215	-0.503391517475136
216	-0.319476849376626
217	0.374266357782818
218	-0.733048292806433
219	-0.441795255327394
220	0.0150424910995924
221	-0.813924565472155
222	-0.876152936683641
223	4.14012833072953
224	-7.44746310172142
225	-4.09361797872396
226	-0.881717065523736
227	-1.25106702531640
228	3.53522921493679
229	-0.0193547953845227
230	1.29340197833877
231	-0.232872385366495
232	0.255171728856366
233	-0.628496184418448
234	-0.0720028463452251
235	-1.17554076689425
236	0.342526572164467
237	0.765622849271317
238	0.589429619405038
239	0.136015375963406
240	-0.168364161469220
241	0.831962588087091
242	0.330696361926916
243	0.923431876032222
244	-0.152759588436055
245	0.268713253160082
246	-1.05676612628993
247	-0.245848289968268
248	0.0110974377570830
249	0.213500313354796
250	0.282516422327237
251	-0.345544324095626
252	-0.166462609108209
253	0.189949731873060
254	0.423226015003263
255	-0.727780473401213
256	-0.608463537346378
257	-0.205784150275398
258	0.602999723037427
259	0.391159701480878
260	0.765153091221184
261	-0.149450575576746
262	0.293684009543643
263	0.553612637868839
264	-0.263929785411475
265	-0.112375987175153
266	0.231676112763876
267	-0.765074821604482
268	-0.837823705910395
269	-0.477189412223896
270	0.293993777863244
271	-0.0256115093720115
272	1.20177641637769
273	-0.0271631816717324
274	0.292207917752112
275	-1.30899399257952
276	-0.409199985132973
277	-0.790149508001787
278	-1.03104252492266
279	-0.520204216302080
280	0.593710065351203
281	-0.305911555996776
282	-0.497885024240715
283	0.625085734143442
284	-0.288470340037175
285	0.0703306622809084
286	1.00336421396493
287	0.292580015052546
288	-0.803248993784165
289	0.333648544681847
290	-0.0461894177909843
291	-0.236068602964480
292	-0.206222646225036
293	-0.107155508337721
294	0.326680796876779
295	0.0238994278986413
296	0.286162909039726
297	0.591282839563623
298	-0.0960204249633354
299	-0.132308615633859
300	-0.106681268163025
301	0.130537543732928
302	-0.661227313675428
303	0.954089111355926
304	0.767811834388598
305	-0.651868939461202
306	0.00929230607417452
307	-0.0666774687632328
308	-0.113379557033042
309	-0.648735211013756
310	0.732408099152736
311	0.265216659392748
312	-0.646893733318354
313	2.15014471143935
314	0.325793566976859
315	0.109481362841266
316	0.566156407102473
317	-0.638112772401079
318	-0.465978973015439
319	0.0385744233055401
320	0.734755412508720
321	0.400248966056201
322	-0.748424598148643
323	-0.104948481333700
324	-0.540958617683305
325	-0.398663286128835
326	-0.263215832634381
327	0.450455338772238
328	-0.782177027620188
329	0.612490867064126
330	-0.702796955614680
331	0.579399426365418
332	0.153530431851414
333	-0.583468437534125
334	-0.984663434264566
335	-0.0483985798479179
336	-0.464593825317087
337	-0.0281359253713318
338	0.268945136169976
339	0.626657363545578
340	-0.131639155836050
341	-0.0529568329801104
342	-6.66997764193288
343	-1.11620664560989
344	-1.41128277805514
345	-6.99454665104287
346	3.54894441109020
347	-4.20568658218745
348	1.98129452339213
349	3.00573734910397
350	-1.61635262143262
351	1.36598823185076
352	-2.15645443579053
353	-3.04367418102218
354	0.547792442540972
355	-0.669528002410140
356	-4.12487240837542
357	4.64231283544789
358	5.45422309640743
359	-1.52020490832670
360	0.834341125667187
361	1.73341586431629
362	-5.16504377045747
363	-1.38471248722079
364	-1.34812039565003
365	4.95784128127764
366	-3.67300355140305
367	2.27290340557484
368	2.11987818314717
369	-0.350527493809993
370	4.80132016060128
371	-0.581127455162825
372	-4.01682435193008
373	6.85049036216327
374	-0.437267474208619
375	4.15572578867608
376	-0.0159161137304478
377	-0.763074416879511
378	0.929948960759460
379	-1.86008371995136
380	6.66228817393949
381	1.61342453591865
382	-1.96514710727170
383	5.52024583185382
384	-5.65818296600805
385	-9.37229264289953
386	-4.53134885470640
387	-1.15295205223131
388	0.539617632833562
389	2.82830044774018
390	-5.07747302629118
391	2.94018336948641
392	-1.94629560604738
393	0.750102311487086
394	-5.81623046838306
395	-2.60276563167472
396	-4.88073908318970
397	-1.63776593251049
398	4.04277204802414
399	-2.46777343358692
400	-1.19680715725330
401	-1.77323090420520
402	-1.10207640037559
403	1.10052634970976
404	1.78797970870617
405	1.65540362720944
406	1.81878465616091
407	0.550095770562071
408	-1.63898500794404
409	3.07021555215194
410	-3.79121784637346
411	-0.391060711029142
412	2.00205666229022
413	1.53473076560854
414	-2.39045835712165
415	-2.61733417344820
416	0.566542063207273
417	2.37248126002559
418	1.95547197184895
419	-5.14052923651595
420	0.508216832768595
421	-0.00751715506684202
422	-4.98448056423602
423	-3.14132811309983
424	-4.88500672971050
425	1.04265853218798
426	-0.367171140540718
427	1.84295008263330
428	2.72142910393617
429	0.431253545548103
430	2.92553314572787
431	-0.164863932905192
432	-3.21791491728980
433	-2.51563908976720
434	1.44771046871773
435	-6.90468181163747
436	0.869508561150198
437	-1.30015327247770
438	-5.04330341915092
439	-2.25521958903935
440	-1.20479374962684
441	4.62148287943244
442	0.139098133661221
443	-0.786049293349830
444	1.42810672194281
445	0.00412424651734035
446	0.530982730235643
447	0.0345864016693351
448	-0.300902256653241
449	0.570134740051120
450	0.579700295572799
451	-0.676620291397226
452	0.0537816258253192
453	-0.645913225009630
454	0.242017660275684
455	0.259668954760055
456	-0.500935815041534
457	-0.347527535164090
458	-5.40949933511532
459	-3.22134015606420
460	-2.90629255463007
461	-6.18670881055710
462	0.338395516741436
463	0.128203807644228
464	-0.0539409579604353
465	-0.901384730103378
466	-0.568103947471799
467	0.211243513390809
468	0.144549841476268
469	-0.137832012720124
470	-0.449901999491549
471	-0.246290226526233
472	0.107598850373369
473	-0.0380087361985596
474	0.0869820684565994
475	-0.566548842703249
476	-0.0518059039982985
477	0.337554952187960
478	-0.536247669599597
479	-0.482697032423894
480	1.38842494553576
481	1.04354309513440
482	0.349703692531759
483	1.08267259343266
484	0.288276166693303
485	0.178391912636610
486	-0.613308589668261
487	0.370194431451403
488	-0.592064480659684
489	1.48703069729187
490	0.684122977752684
491	-0.383759742694862
492	1.59234054218852
493	-0.393546252586914
494	1.53426675389721
495	-4.60509784167429
496	-0.0955251655723607
497	2.82755815479885
498	-3.18761923136737
499	-1.35420155594050
500	-0.808621785231072
501	-1.27510211346513
502	0.618514231152211
503	-1.68078712796061
504	0.659795418047008
505	0.257598650354360
506	0.751520408515153
507	-0.443298937346135
508	0.298875097037433
509	0.578882920518265
510	0.368777626655581
511	0.367957752125062
512	-1.35017395757808
513	-1.02378071130123
514	0.729366963561486
515	0.238588811187292
516	-0.585258915416704
517	-0.693680420317476
518	-0.396835995258827
519	0.571625412351246
520	-0.523387547175519
521	0.0924676310260514
522	-0.478171893357163
523	-0.0749435867301190
524	0.107522719743293
525	-0.227767464667799
526	-0.335611764902241
527	-0.446419685380955
528	0.143224973261504
529	0.634286740090914
530	-0.0564078039503314
531	-0.458259468848154
532	-0.459209279156617
533	-0.677137648498147
534	-0.0660279727442823
535	-10.5039351381164
536	1.58070537648686
537	0.186833319840091
538	0.211663851323081
539	2.27880510863633
540	-0.959854087348421
541	0.775693933894033
542	-0.269865698962840
543	0.288497351143856
544	-0.0209602735332861
545	0.145239785469803
546	0.823100501377064
547	-1.33335590051689
548	-0.642734509383392
549	0.383494409197023
550	-0.336564737360043
551	0.711603829657471
552	0.0525194513976582
553	-0.233116636777472
554	0.641765716353399
555	0.390878384576103
556	-0.708385915089770
557	-0.576598524401361
558	1.07944214465067
559	-0.0547654372762509
560	-0.517410307874367
561	0.828489578353908
562	0.886839596455369
563	-0.158852289900976
564	-0.372227832167689
565	-0.164452008110996
566	-0.209775787162742
567	-0.965689126774521
568	-2.35373542444536
569	4.43984953096470
570	6.10627155570859
571	-1.83749497402148
572	0.583807254929398
573	0.0483511398741357
574	0.161833050440675
575	0.537526958806016
576	0.660917710304701
577	-0.121425373741968
578	-0.454732225971696
579	0.163300347808297
580	-0.618129391008044
581	0.537627286675092
582	-0.375515201115395
583	-0.892280693613236
584	-0.0357332092086074
585	0.689266731273490
586	0.898657927404631
587	-0.0812833448750149
588	-0.854942993670438
589	0.462738173498598
590	-0.179861820429329
591	-0.378858177523548
592	-0.928728316377418
593	-1.14719678326059
594	-0.0425211944235910
595	-0.667296457587594
596	0.279286435073627
597	1.00738592245733
598	0.151526119597105
599	0.352244119436648
600	-0.0426917560711857
601	-0.379889199627923
602	-0.103985270464972
603	-0.212756625189314
604	-0.571841365768676
605	-0.305211066767714
606	-0.237707100861570
607	0.0937055204277857
608	0.504265380775558
609	-0.559465415031800
610	-0.119225301448829
611	-0.780393361146852
612	1.28535159522993
613	-0.319227738915994
614	0.0756100255814264
615	-0.613418821524521
616	-0.164911662462966
617	0.510396957926129
618	-1.04504979622691
619	-0.308144494907108
620	-0.223338058863568
621	-0.506942663298150
622	-0.469372864258378
623	-0.754845023342309
624	-0.479397238802418
625	-0.919934481873209
626	0.614297909502149
627	-0.436866394808191
628	-0.476949090677218
629	0.647386533923510
630	-0.139992764166281
631	0.365196393014246
632	-0.877845218218915
633	0.462608559674418
634	0.658253786642945
635	0.134526581271401
636	0.151965008991045
637	1.02109192057730
638	0.864725238983480
639	-0.0162680085440654
640	-0.338310082595035
641	0.173670148040018
642	0.248359587411523
643	0.426026595325630
644	0.248279237706625
645	-0.0630618507027011
646	-0.580228751051283
647	-0.521521390136599
648	-0.371723269228749
649	-0.108836045364486
650	-0.470183342029619
651	-0.101686278152629
652	-0.602914928673676
653	0.467651187369169
654	1.37253743809378
655	0.184732236762063
656	-0.159420001426881
657	1.19561592117258
658	-0.0958273786439173
659	-0.473786973286251
660	0.0189420929234851
661	-0.357350744663109
662	0.159717220907447
663	-1.19634259287257
664	-0.0679520179181491
665	-0.258184315508410
666	-0.146293080073371
667	0.609211641753564
668	0.622442480204524
669	0.954567626192897
670	-0.0225559024114606
671	-0.256806343529841
672	-0.727396973183061
673	-0.229620169350186
674	-0.602273313549565
675	0.483950369564713
676	-0.510619618866541
677	-1.62502237779347
678	-0.247021761420373
679	-0.104170823947724
680	0.345567678980115
681	-0.155432105294285
682	-0.266832968135656
683	-1.09777958828065
684	-1.32455302886354
685	-0.899124915211258
686	-0.114578997179499
687	-1.45303100012725
688	-0.170440787880420
689	-0.372820779101566
690	3.22570501049780
691	-0.919555758889859
692	-0.208965820314478
693	0.212183796845214
694	2.32473936296667
695	0.121839439846587
696	-6.52388412899454
697	1.94221876709001
698	1.96211358389440
699	0.352358811379035
700	1.82358487731794
701	-0.279927978611156
702	0.481095364231274
703	2.75507649077189
704	-1.04984835376682
705	-0.339740088926804
706	1.26704746714760
707	1.44305409734577
708	-2.70969166278769
709	2.22136010098841
710	0.539998052898950
711	-0.0987732764725734
712	-1.32716120853677
713	-4.08644171517745
714	-0.648553328417013
715	0.659311877128793
716	-0.581189249897975
717	0.235065208177958
718	0.335766630243687
719	-0.437933103636275
720	0.162415986614255
721	-0.455971535950007
722	-0.131681553978287
723	0.739538834781555
724	0.520251373465710
725	0.131367235804634
726	-0.143610155822447
727	0.737230179122239
728	-0.270798364502369
729	0.742187397849624
730	0.747715503332523
731	0.365437527387727
732	0.173448503892251
733	-0.385100118142868
734	-0.158827111287377
735	0.168839159038128
736	-0.864876672892162
737	0.510717859989575
738	-0.128457571969313
739	0.749019759086101
740	0.0289909306081338
741	-0.735177293081639
742	-0.565193496415209
743	-0.935856355307974
744	-0.675188124067256
745	0.0768444682976930
746	-0.618637689141480
747	0.238682554748077
748	-0.221041715452005
749	0.135740949927795
750	-0.0306221339566534
751	1.52281367380091
752	-0.606449882280838
753	-0.727189937653184
754	0.796654237345611
755	0.785460446095116
756	1.13326307638277
757	-4.27283702418060
758	2.31152260225598
759	-0.962942525727259
760	0.380251061110708
761	-0.0803540596380176
762	0.177544377110446
763	0.245821087019050
764	0.0899950907972921
765	1.68171581460835
766	0.255549282099942
767	0.00470328382908595
768	-0.346948288856747
769	-3.48389043257244
770	5.38980833108791
771	-0.979603024719220
772	-0.713033811524324
773	0.157606292780595
774	1.44079480292016
775	-1.23519661386904
776	8.52324140301656
777	1.81775867626942
778	6.30476606036306
779	0.499926653821212
780	-5.34440001496656
781	2.11945524346905
782	2.46060432237536
783	0.334921857299977
784	-3.87743894547107
785	0.0470751365475863
786	-0.168334757316602
787	-0.294845247721401
788	-1.79357374282460
789	-2.83656606757302
790	-1.73470696601531
791	0.198024312998689
792	2.88240861515013
793	2.21789482229176
794	-2.59762785737071
795	-4.54387382271446
796	-6.35546231650415
797	-6.80846758284169
798	1.23817355338375
799	-4.26074767777332
800	2.50823184016365

==> noise_A03r98.txt <==
1	0.243630070707643
2	-0.552134686539450
3	0.174096710238792
4	-0.107009896194600
5	-2.55372079641831
6	-1.56253987224007
7	9.21107794537490
8	2.10514536553631
9	1.00879506206281
10	-2.92182596615250
11	-5.67531944174276
12	-1.95290345649358
13	3.40425505903829
14	1.74014966145280
15	-1.73002728507050
16	-0.492854478563286
17	-1.96933267471351
18	-4.51827893857807
19	1.82887103523557
20	4.58995447810439
21	-3.74019720437646
22	-3.73686424491049
23	-2.88325896827143
24	2.90728540171539
25	-0.963001838485773
26	-1.81344430107276
27	0.726333770164902
28	-2.25728663484850
29	3.20270064017659
30	2.60952457403358
31	-1.54518245871923
32	-0.874546655283957
33	-1.99332699184929
34	-3.59389259864885
35	-1.84768554397126
36	-1.08754714828016
37	-2.50964835751774
38	5.01532837365670
39	-3.61322983859976
40	2.14274600815553
41	2.73280265473350
42	-3.52001241062993
43	0.0266127908221472
44	0.227437299475142
45	0.612994485866319
46	3.40567495046263
47	2.68858971684305
48	-4.51933264585633
49	-2.27200364103700
50	3.50703666473520
51	3.16535037318216
52	1.10232733359437
53	1.77215283837761
54	-5.07671855430449
55	2.97850391973590
56	-3.21674788033399
57	5.13199269133936
58	4.33133194788381
59	1.09337892532571
60	0.148950293092295
61	2.82650872337597
62	-0.150804566364914
63	-1.19683740014125
64	1.75045968526425
65	1.13458350041679
66	-3.97840689949160
67	3.97883253404497
68	4.45510605364959
69	-0.858138213756692
70	-5.33600247549088
71	1.18855425113588
72	4.48505137777901
73	-3.41216132256681
74	2.31460958025115
75	0.224717088759730
76	1.16581261166410
77	0.439794446338529
78	0.116103069187013
79	0.340684920335719
80	-0.0772845589144539
81	0.00216592690637109
82	-0.123377024842472
83	-0.315948735502756
84	-0.283121660112743
85	-0.756414265283990
86	-0.571429455064147
87	-0.126941832519304
88	0.400082627132495
89	0.694838930556359
90	0.186909517025786
91	0.862294381428162
92	-0.167944973139067
93	-0.524623897115778
94	0.265140528661387
95	0.485490964827204
96	-0.0359274745197853
97	-0.143999394279573
98	-0.0457853372474402
99	-1.11066084360423
100	0.840552570139402
101	-0.295797726628090
102	0.376299511327756
103	0.900227641085427
104	-0.581823477335652
105	-0.0421145526458834
106	-0.219585977379839
107	-0.191370038606731
108	-0.317977092104650
109	-0.102263160425009
110	1.21058719079990
111	-0.529530014139329
112	0.464486022329757
113	3.06119611222563
114	-3.52667589105477
115	-2.47593412947969
116	-3.78587582730280
117	-3.18573958180145
118	4.45913984217845
119	-1.63956328386852
120	3.03910127598768
121	2.13377556234810
122	-1.95058742175141
123	-1.15598733844882
124	0.276224090406067
125	1.11233736035307
126	-5.06423949198312
127	-1.36904469651884
128	-0.142581530523849
129	-0.531347130919659
130	-0.938125859157648
131	0.0847081728182420
132	0.143222012498376
133	-0.145445762093925
134	-0.535954801440904
135	-0.113751204922550
136	0.252615860409769
137	-0.161531453800078
138	-0.439200940335806
139	-0.512779161318887
140	-0.250419702418526
141	-0.233817858795668
142	-0.748301049619044
143	2.57771255541953
144	8.43372530167603
145	3.41673708254961
146	-2.49301253965153
147	1.31561033560195
148	0.0683306599094382
149	0.133987451706805
150	-4.36652620333085
151	0.874375108911483
152	-9.14638342277164
153	0.426064851364478
154	0.512104824660380
155	-0.546661961966895
156	-1.73683553314817
157	7.97494234918490
158	1.98180266407501
159	-3.71874171544868
160	-0.420445417844707
161	0.833680452067394
162	-0.863644139127408
163	-1.44792001516323
164	0.907143489870643
165	3.15302321711357
166	4.66019425868826
167	-2.46808749067088
168	2.08395274048724
169	1.61808080710740
170	0.506996836321916
171	1.88966662356466
172	-2.63368558585505
173	0.152370232775698
174	-0.898238790071269
175	2.51696919990174
176	6.31227464517739
177	-0.829496563954626
178	-2.89054303840996
179	4.25213460099497
180	-3.97268874183035
181	-0.311840604272830
182	0.617239223477070
183	-0.517167003768126
184	2.01389474759874
185	1.06345507824352
186	-4.30387428238700
187	0.309198867017445
188	-0.164708091284700
189	0.362345565308236
190	-0.179079033087786
191	0.237008981387733
192	0.622713842071423
193	0.205676652241292
194	0.273020371045792
195	0.00297072781250525
196	-0.0264969587230491
197	-0.0205364484125709
198	0.252474323459016
199	0.252779507780668
200	-0.274341064552010
201	-0.0282204011873697
202	-1.03185614051466
203	0.0477024628870099
204	-0.312632733855512
205	-0.465721976451400
206	2.60908356694627
207	-0.474094127423290
208	0.515913759599552
209	2.23418485314388
210	0.708286568794210
211	2.47447972258691
212	3.12308746889468
213	0.496746330970957
214	-6.04356473901940
215	3.03637355047957
216	1.09346825104533
217	3.88405873228988
218	-2.56094904727019
219	-2.34738408212598
220	-4.72548427511316
221	6.88595821308688
222	8.64169405235236
223	0.735452150682152
224	1.69032250285758
225	-4.20833966275713
226	0.345631304384483
227	-6.61346556698684
228	2.87548063945418
229	0.295664253706710
230	-4.10487022279291
231	-1.39360928933917
232	-0.445451999968874
233	-6.75314766378251
234	3.49090338027544
235	0.667881021286056
236	2.33217924949657
237	6.89021358348663
238	7.32191395108285
239	0.879718811428179
240	0.259757923113436
241	-3.78146903208991
242	3.65603010059126
243	-3.23974585903181
244	-4.08920839062064
245	3.42868024135004
246	-0.358476485556636
247	-1.79127774737422
248	3.72408603496108
249	-2.23473124470199
250	-4.69131593332965
251	2.22203934665672
252	-1.15753497181564
253	-0.944007479292277
254	-1.41608628496038
255	-0.926285619448004
256	-2.69360611263510
257	2.35175887204759
258	1.53846580264748
259	-1.52331203604121
260	2.78961415942142
261	3.09258896227851
262	-3.85130370637268
263	7.77960828524345
264	-1.41826556995452
265	0.474794664055774
266	5.04663974353404
267	-0.0572613937336282
268	3.76506579786043
269	-2.10907370643988
270	-2.39916723693797
271	-1.74275940451749
272	-1.37668693324289
273	-1.87634497354523
274	-0.459088192851569
275	-0.420124808548081
276	1.72596798892114
277	-4.60856278412928
278	6.45758680667352
279	-4.78213208921110
280	-3.80427417481570
281	1.49636213554077
282	-3.36975294080831
283	0.0913952181161940
284	2.26072408053844
285	-1.70827190657882
286	0.536888658351755
287	-2.80649622225978
288	-1.58980455830492
289	-3.43501582935965
290	8.82201519519107
291	-0.287106571069830
292	-2.35327613503154
293	0.409715776784602
294	1.54181448821584
295	0.923944260315942
296	1.44133390600155
297	0.217866580384032
298	3.30654660592304
299	7.26287186418726
300	-0.501425527456551
301	0.962194686009350
302	4.86566947061860
303	3.69442611927918
304	0.100098153463821
305	-3.09141817681377
306	-0.175391663358647
307	-0.966934353555913
308	-3.63524460785870
309	6.11461980364746
310	1.55024442985849
311	-0.528313515439029
312	2.10880369276539
313	0.416216348080628
314	-3.18376909457231
315	1.56996942570366
316	-2.81385932070037
317	3.66652941848706
318	-4.03687254922339
319	-8.78633942186134
320	-5.41574345768304
321	2.55115957391359
322	0.334952986709764
323	-1.94439626230525
324	1.87276873288998
325	2.72882781051218
326	-3.71396973482252
327	3.22046765964256
328	-2.84859203989066
329	1.11185621116924
330	-5.41684177391796
331	4.80342901088719
332	-2.02685284173143
333	-2.50902334568768
334	2.37373273996238
335	-0.132941865797279
336	-6.54060125048720
337	1.16109818802571
338	1.38687584837713
339	-0.0554629440391024
340	2.09785858553812
341	4.26389039142743
342	1.88927045806758
343	5.00945006365062
344	2.80870826631565
345	4.94533353337645
346	-2.50134726668678
347	-1.94673787997745
348	-3.09108501856970
349	-0.291038638004777
350	-4.20273565122070
351	-2.83075821147582
352	-1.80949422233488
353	1.76006369916365
354	0.758261216356586
355	0.543556351018155
356	0.802200561481892
357	0.0431728668508830
358	0.132477271361446
359	-0.0153368202805404
360	0.0131114252450798
361	1.49523274892873
362	-0.499195514418907
363	-0.715690082906328
364	0.0359193883256523
365	-0.236070800206085
366	-0.466727991228259
367	0.285994892079701
368	0.551071069398962
369	-0.262911477704639
370	-0.894967664688410
371	-1.04627762499139
372	0.0862978560334235
373	-0.131735716220313
374	-0.0467668920584479
375	-0.936471093751698
376	0.152276730671812
377	0.550005208076831
378	-0.974195431537087
379	-0.756120832648943
380	0.261806238065995
381	-0.372287598327525
382	-0.615820645563377
383	-0.908297570620338
384	4.14767292453826
385	-0.597144222666588
386	2.99600079553005
387	5.34365475555216
388	2.16432105301859
389	-1.63014939226323
390	5.20481800925743
391	-1.92047493725486
392	-2.68614652377043
393	4.99660135982446
394	-0.0426114305932318
395	0.562927287339071
396	-0.538456664147810
397	-0.286137731330271
398	0.217105098978497
399	-0.651005018294219
400	-1.20804082226734
401	-0.0651295382901384
402	0.299791293472303
403	0.309973454509129
404	0.201312068720113
405	0.209478031311290
406	-0.0479103761745011
407	0.812922277640989
408	0.293752055298216
409	-0.0396366372970406
410	0.379438936983201
411	-0.0617108427633819
412	0.113401892859738
413	-0.938871380860729
414	0.674261069947861
415	0.637379001459137
416	1.22873109750535
417	0.663128410015128
418	-0.645223282029134
419	0.665041372073512
420	-0.876855843250637
421	-0.0581023257407923
422	0.842575088747197
423	1.08590447829905
424	-0.533861204636792
425	-0.177072363919824
426	-0.328876632087544
427	-0.628047449486894
428	0.0193857797440127
429	-0.529283750708868
430	-0.834750496030630
431	0.146932191959596
432	-0.476991038972784
433	0.518235043969604
434	0.219254651866085
435	-1.23610119923874
436	0.670826670443069
437	0.338535341310667
438	-0.688729933816837
439	0.283232557594479
440	0.214978049564380
441	0.867389883838948
442	0.390554775340704
443	0.403732345579223
444	-0.777677086178594
445	-0.0629591354638677
446	0.314735654905285
447	-1.19027584240884
448	1.14873256692748
449	0.681761718702189
450	0.0873883043993012
451	1.34925107356883
452	0.536730931813619
453	-0.0230790544753551
454	-0.245994882174264
455	0.593264592988040
456	-0.0934140327283931
457	-0.346604959298700
458	0.808136095416569
459	0.0164719741631704
460	0.0146151427373057
461	0.0971441943701957
462	-1.04893137789948
463	1.08982307840707
464	0.543529230226023
465	0.462570775680617
466	0.336252330376678
467	-0.364066011373219
468	0.189382659136093
469	-0.389794440182213
470	0.422097493312045
471	0.919033356555362
472	-0.233619275156666
473	-0.143051326491435
474	0.0480904035245366
475	0.104861675600541
476	0.0779734754182409
477	0.612507569367996
478	-0.439262425084889
479	0.333972296714839
480	-1.23169170677547
481	-0.767755391083313
482	-0.138010204633882
483	0.160827233037989
484	-0.397991380917732
485	-0.0640278048418984
486	-0.321650819564902
487	0.178736262002170
488	-0.568290398017808
489	0.154643413725814
490	0.439498496999453
491	-0.161806389714273
492	-0.688595674473976
493	0.878528068740007
494	0.994721287060176
495	-0.0803263185754974
496	-0.133620312156177
497	-0.800218903312834
498	-0.199248297405104
499	-0.0553593200388615
500	0.685898756895490
501	-1.01012491420144
502	-0.805992998608492
503	-0.302346571460108
504	-0.489682722874794
505	-0.399930285939929
506	-0.162906090074812
507	0.0709934891914371
508	0.230699502285083
509	-0.173737060663621
510	-0.654311920229564
511	0.109468581981380
512	0.517209985932476
513	0.236864295852549
514	0.291720259906966
515	0.216815999330435
516	-0.763633545683546
517	-0.297322637189318
518	-0.979195274624054
519	-0.376894557134944
520	0.660331544983593
521	-0.247092105337876
522	0.361701110268767
523	-0.0995935229782025
524	0.474406587142650
525	0.602669728930477
526	-0.390854715041032
527	-0.0533573500844644
528	-0.652718783848075
529	-0.603477482296140
530	0.647620347771784
531	-0.223145001405227
532	-0.138494736313299
533	-0.876029862816002
534	-1.43200805055753
535	-1.03516947854071
536	6.00439300851540
537	-1.82595967193951
538	-6.94659945843656
539	1.84291351839664
540	1.98367826142843
541	-0.463270163716370
542	-0.218277955052691
543	0.942415982567138
544	-1.02869641100337
545	-2.11353180008881
546	7.70823249772050
547	1.16574978365440
548	-0.732458130165567
549	3.23272434938094
550	2.69590539618660
551	-0.996893084140469
552	4.12834727495212
553	2.66636543050147
554	1.72250473950385
555	-0.487407295318670
556	-0.0620261762910326
557	4.54515524652911
558	-0.931897429299417
559	1.59691920407600
560	-4.41178750229671
561	-0.963694265912284
562	-0.549698428189523
563	0.391997793413642
564	3.06813790871840
565	1.38512889896027
566	2.09417860444828
567	-5.42186381793847
568	0.825075953894984
569	-4.12906049427523
570	2.47074758777916
571	5.14151916320282
572	-1.32059405474996
573	-2.00412345584552
574	-2.68147648002976
575	0.128000194449325
576	-4.44400507914145
577	-0.978119076925832
578	-1.94195752905336
579	0.929779526046561
580	4.62869591968910
581	1.27876010758116
582	-1.47134528387102
583	-0.507726293058813
584	-3.64050806717649
585	-4.53439950599634
586	-0.973898626596215
587	4.40867070194806
588	3.26736731160170
589	2.98865050653418
590	-2.80167691854326
591	-5.67869001299200
592	-1.51827608592032
593	-1.87318575849550
594	0.313076339005195
595	0.950932379785202
596	0.0452301018759324
597	-2.17937714731914
598	-1.54051992869235
599	0.583504977658799
600	6.46692814510857
601	2.80706589103764
602	-2.96627044484509
603	2.57260698888079
604	1.86236376532981
605	5.52649090408369
606	-1.58073613952538
607	-0.689407983890488
608	3.98935592679937
609	3.38989221368284
610	2.00214716519355
611	-5.30688075648528
612	-1.24236325735628
613	2.79545074419481
614	3.96813593348065
615	-2.60567943673452
616	-1.54995426449426
617	-1.41515147313551
618	-4.69211869397767
619	-0.0660107921294541
620	-0.144381756822746
621	-0.613351077119558
622	-0.0990579768470393
623	-0.335332922379437
624	1.31353884585737
625	-0.190154869520303
626	0.142442168835067
627	0.0709418303887422
628	-0.306947705318978
629	-0.370380096281146
630	0.894228822589154
631	0.221211329868511
632	0.507960700904983
633	-0.183916884742184
634	0.400319526150983
635	-0.109641740468717
636	-0.0551978870227943
637	-0.645877786930270
638	0.680181545754804
639	0.110111722442181
640	-0.140668360632356
641	-1.23691134358880
642	0.302853733108547
643	0.128039344997406
644	0.738770046837688
645	0.00419378245651435
646	0.537766483212682
647	-0.321227365615941
648	1.03217454180853
649	-0.714329611468315
650	0.351333558350827
651	0.148477724991218
652	-0.397502350871396
653	-0.106188482786494
654	-0.225618207503250
655	-0.00123749830558529
656	-0.114103874008375
657	0.0889838073312501
658	-0.0992693262151423
659	0.621620948534158
660	-0.360315863465351
661	-0.580627164970070
662	1.96712526611284
663	0.00676336599270417
664	-0.146144353695473
665	0.100420019523935
666	0.720471491238846
667	0.409665016415364
668	-1.13237510351731
669	0.464474918216938
670	0.582362416600056
671	0.347163129631963
672	-0.0168417944080788
673	0.269058839301593
674	-0.473315944032717
675	-0.0996941659705763
676	0.693125507398076
677	0.375730088298432
678	-0.335398236392627
679	0.0212666664652636
680	0.114986283665987
681	0.522764130025741
682	-0.321150134168144
683	0.615999982456757
684	-0.0532809058090049
685	0.216836264331766
686	-0.985235766091300
687	-0.184423831748109
688	-0.540528569927812
689	0.177147803315199
690	0.547712190554218
691	0.0440429298085240
692	-0.601908084271837
693	0.410817284028699
694	-0.175965961653965
695	0.254441896591735
696	0.295368505249333
697	0.449246579662824
698	0.00155172357357554
699	0.513987563351204
700	-0.441769375213382
701	-0.915763129596455
702	-0.365218442439811
703	0.388044379407623
704	-0.0282187593100776
705	-0.387821922793607
706	0.458503814221628
707	0.0411046644921621
708	0.189004326641459
709	-0.271292509666608
710	-0.659957377897511
711	-0.542762219212129
712	-0.277013569681671
713	-0.436216023250536
714	0.637647370829650
715	-0.464890800014030
716	0.351359851259581
717	-0.512836846754696
718	0.632184843315706
719	-0.544443947969378
720	0.414666520974697
721	-1.32581242495761
722	-0.181573789993037
723	-1.14293493293221
724	-0.831255627655040
725	-0.863604670926279
726	-0.742086670612296
727	-0.113888848314595
728	0.322833802089106
729	0.0610497767086708
730	0.615692948309280
731	0.893442999686503
732	-0.159633669421817
733	-0.140454339465989
734	0.438352488025953
735	-0.252977787657213
736	-0.00357163609749524
737	0.213410742226477
738	-0.768207423524690
739	0.804639655995528
740	-0.659761233696643
741	0.670724677275122
742	-1.24397684733400
743	-0.416788125653176
744	0.956750859796121
745	-0.547539188974202
746	-0.609947842261960
747	-0.607450860677407
748	0.232174879530454
749	0.00962006424847854
750	-0.540468048189664
751	-0.516893103169251
752	0.972407425849722
753	-0.308491250669775
754	-0.299465277592894
755	-0.0607617716034784
756	0.370068642306283
757	0.134252257862466
758	-0.858091702371520
759	-0.261843543288733
760	0.268720064008184
761	0.551437553503509
762	-0.0616466678302216
763	-0.753941766333161
764	-0.243859711936113
765	-1.16465130199553
766	0.547176389703718
767	0.0376143500658389
768	0.504364971688253
769	0.911775991870637
770	0.225359740867384
771	-0.185098425249302
772	-0.229946809017588
773	0.201541126677241
774	0.0292572573278950
775	0.229061006891209
776	-0.150155020878535
777	0.512729269343177
778	0.411241888394567
779	-0.535369550543134
780	-0.511108294204714
781	0.765844184402316
782	-0.254572526800932
783	-0.223621402779987
784	0.302346904154959
785	-0.261245633410352
786	-0.790275249192562
787	-0.569119582551576
788	-0.345036250925630
789	-0.662162459890552
790	-0.337797124601844
791	-0.119813641733556
792	-0.232846434571436
793	0.134804888217921
794	-0.498369610768663
795	-0.291290440782571
796	-0.574302564353857
797	0.223174910301687
798	0.137840139146334
799	0.208924289661676
800	0.429365719989196
801	0.175700781480480
802	-0.229076331327196
803	-0.286310475572340
804	0.999663997875548
805	-0.535560203797489
806	0.898171556151991
807	-0.954105544178918
808	1.11967977066316
809	-0.501290234644066
810	0.0271234749275044
811	-0.373303539159487
812	0.116916888818662
813	-0.268728931532076
814	0.495626080142789
815	-1.36529318865126
816	0.0384728351565601
817	-0.300532495237601
818	0.222411521030999
819	-1.03367730522984
820	-0.980189823908803
821	-0.475303790463712
822	-0.304640088186712
823	0.100354800401563
824	0.183320568130818
825	0.919607201595210
826	-0.772562353665137
827	0.189975826600497
828	0.208625867736596
829	-0.139573948083440
830	-1.03698271664722
831	-0.0714696619131923
832	-1.06874883789313
833	0.160992676248863
834	-0.132727338301968
835	-0.157546270863837
836	0.356692903780605
837	0.169802201886141
838	0.549280921257942
839	-0.358485160654063
840	-0.211605509609776
841	0.0313375591082972
842	-0.0496828690487595
843	-0.194240741756926
844	0.866995228933494
845	0.330868101751810
846	0.0226255250747675
847	-0.0339845256739731
848	0.346663800563469
849	0.467367505771565
850	-0.196066234810904
851	-0.867881659042595
852	-0.510455207210798
853	-0.810384413349668
854	-0.185629527006190
855	-0.434728012837184
856	0.510764540105335
857	0.616586361835276
858	-0.384174158366796
859	0.325840242464235
860	0.660886430608598
861	-0.206659313337571
862	0.748630868512748
863	-0.328113755867598
864	0.136789817644100
865	-0.211801601705026
866	-0.624706663524642
867	0.302231908779231
868	0.512567500420373
869	0.760782592675776
870	0.752229580354772
871	-0.717110247295303
872	-0.180644462220585
873	0.354714405808077
874	0.224932317964074
875	0.147256700990895
876	-0.129060356787283
877	0.762700965509254
878	0.294821355182369
879	0.600800813364922
880	-0.402829946910125
881	0.366086519362691
882	-0.385409658110603
883	-0.907006873807298
884	0.365347041256811
885	-0.673269163205596
886	0.215905979802337
887	-0.501164752197227
888	0.495527463992330
889	-0.278842901781368
890	-0.0640957138904670
891	-0.756789246184619
892	-0.790241268441794
893	0.989507713907334
894	0.462136446757313
895	-0.344310746643103
896	-0.0567562385563320
897	0.854741177191677
898	0.809385285437207
899	-0.108812362959613
900	-0.0335286386056952
901	-0.210350469981328
902	0.00946448573532933
903	0.742723031820689
904	0.622298462899175
905	-1.10959393101499
906	0.0200522190056915
907	0.723813086846079
908	0.115444268115806
909	-1.93079912606237
910	-1.34855534845195
911	0.253893546639749
912	0.205637016393203
913	1.03487545190054
914	0.523123951881163
915	1.12367767080084
916	0.00720571668665293
917	0.230800620015352
918	0.225947895357705
919	0.194382543695570
920	0.0567586736513862
921	-0.869106077863901
922	-0.678164079252085
923	0.419360832271826
924	0.415089936047083
925	0.473153861563068
926	-0.967974259430452
927	0.698575384642779
928	0.107248017960708
929	0.294874803607664
930	0.00358816206870226
931	-0.120415402632513
932	0.240396221132659
933	-0.353739886422127
934	-0.232793096485959
935	0.236982482889388
936	0.0428828079940404
937	-0.174634252038239
938	0.155001345012575
939	0.727037833248052
940	0.0403385295657733
941	-0.226440310321675
942	-0.388443646613836
943	0.0476524637431982
944	-0.721726026867267
945	-0.964521871573378
946	-0.201244146576298
947	0.416651810885480
948	0.364889015812111
949	-0.824311021399975
950	0.441237890352581
951	0.138381127979274
952	0.826756103580405
953	-0.804469624629345
954	-0.779789385120172
955	0.182248343233656
956	-0.526307047308544
957	0.612979683706426
958	-0.525716533513356
959	0.404470472306914
960	-0.749104734438123
961	-0.266157154833844
962	0.427140322555704
963	0.0402052017811305
964	0.504805058393830
965	1.38897371017981
966	-2.84183023921037
967	0.478570555543743
968	7.21604984636290
969	3.24383404706273
970	1.95691580014984
971	0.387143568842164
972	-0.939354100626909
973	0.349484389853084
974	-1.49406465062291
975	-0.151506220959159
976	1.12152588574543
977	0.0780061907967223
978	-0.352839261311790
979	0.0433599225507383
980	-0.183410385680124
981	0.252575945296409
982	0.368363470350705
983	-0.275681687436047
984	-1.10984320185451
985	0.564298356633382
986	0.0988574952126341
987	-0.758980259022558
988	-0.238301694642676
989	-0.144986448151216
990	0.0593884402438466
991	-0.120759268133934
992	0.903852073986355
993	-0.287656296334741
994	0.160298797820052
995	-0.901518992217595
996	-0.551349943010846
997	-0.216757966535914
998	0.772451448296296
999	0.433145419633140
1000	1.32231875323419
